A Guide to Comparisons of Star Formation Simulations with Observations

We review an approach to observation-theory comparisons we call "Taste-Testing." In this approach, synthetic observations are made of numerical simulations, and then both real and synthetic observations are "tasted" (compared) using a variety of statistical tests. We first lay out arguments for bringing theory to observational space rather than observations to theory space. Next, we explain that generating synthetic observations is only a step along the way to the quantitative, statistical, taste tests that offer the most insight. We offer a set of examples focused on polarimetry, scattering and emission by dust, and spectral-line mapping in starforming regions. We conclude with a discussion of the connection between statistical tests used to date and the physics we seek to understand. In particular, we suggest that the "lognormal" nature of molecular clouds can be created by the interaction of many random processes, as can the lognormal nature of the IMF, so that the fact that both the "Clump Mass Function" (CMF) and IMF appear lognormal does not necessarily imply a direct relationship between them.

==> AMSbsy.sty.txt <==
%% 
%% This is file `amsbsy.sty',
%% generated with the docstrip utility.
%% 
%% The original source files were:
%% 
%% amsbsy.dtx 

%%% ====================================================================
%%%  @LaTeX-file{
%%%     filename        = "amsbsy.dtx",
%%%     version         = "1.2",
%%%     date            = "1995/01/20",
%%%     time            = "09:14:55 EST",
%%%     author          = "American Mathematical Society",
%%%     copyright       = "Copyright (C) 1995 American Mathematical Society,
%%%                        all rights reserved.  Copying of this file is
%%%                        authorized only if either:
%%%                        (1) you make absolutely no changes to your copy,
%%%                        including name; OR
%%%                        (2) if you do make changes, you first rename it
%%%                        to some other name.",
%%%     address         = "American Mathematical Society,
%%%                        Technical Support,
%%%                        Electronic Products and Services,
%%%                        P. O. Box 6248,
%%%                        Providence, RI 02940,
%%%                        USA",
%%%     telephone       = "401-455-4080 or (in the USA and Canada)
%%%                        800-321-4AMS (321-4267)",
%%%     FAX             = "401-331-3842",
%%%     checksum        = "58684 247 1223 9811",
%%%     email           = "tech-support@math.ams.org (Internet)",
%%%     codetable       = "ISO/ASCII",
%%%     keywords        = "latex, amslatex, ams-latex, math, amstex, ams-tex",
%%%     supported       = "yes",
%%%     abstract        = "This is part of the AMS-\LaTeX{} distribution.
%%%                        It is a \LaTeX{} option that provides a command
%%%                        for producing bold math symbols when appropriate
%%%                        fonts exist, and a `poor man's bold' command that
%%%                        can be applied when no appropriate bold font
%%%                        is available.",
%%%     docstring       = "The checksum field above contains a CRC-16
%%%                        checksum as the first value, followed by the
%%%                        equivalent of the standard UNIX wc (word
%%%                        count) utility output of lines, words, and
%%%                        characters.  This is produced by Robert
%%%                        Solovay's checksum utility.",
%%%  }
%%% ====================================================================
\NeedsTeXFormat{LaTeX2e}
\ProvidesPackage{amsbsy}[1995/01/20 v1.2]
\RequirePackage{amsgen}[1995/01/01]
\DeclareRobustCommand{\boldsymbol}[1]{%
  \begingroup
  \let\@nomath\@gobble \mathversion{bold}%
  \math@atom{#1}{%
  \mathchoice%
    {\hbox{$\m@th\displaystyle#1$}}%
    {\hbox{$\m@th\textstyle#1$}}%
    {\hbox{$\m@th\scriptstyle#1$}}%
    {\hbox{$\m@th\scriptscriptstyle#1$}}}%
  \endgroup}
\def\math@atom#1#2{%
   \binrel@{#1}\binrel@@{#2}}
\DeclareRobustCommand{\pmb}{%
  \ifmmode\else \expandafter\pmb@@\fi\mathpalette\pmb@}
\def\pmb@@#1#2#3{\leavevmode\setboxz@h{#3}%
   \dimen@-\wdz@
   \kern-.5\ex@\copy\z@
   \kern\dimen@\kern.25\ex@\raise.4\ex@\copy\z@
   \kern\dimen@\kern.25\ex@\box\z@
}
\newdimen\pmbraise@
\def\pmb@#1#2{\setbox8\hbox{$\m@th#1{#2}$}%
  \setboxz@h{$\m@th#1\mkern.5mu$}\pmbraise@\wdz@
  \binrel@{#2}%
  \dimen@-\wd8 %
  \binrel@@{%
    \mkern-.8mu\copy8 %
    \kern\dimen@\mkern.4mu\raise\pmbraise@\copy8 %
    \kern\dimen@\mkern.4mu\box8 }%
}
\def\binrel@#1{\begingroup
  \setboxz@h{\thinmuskip0mu
    \medmuskip\m@ne mu\thickmuskip\@ne mu
    \setbox\tw@\hbox{$#1\m@th$}\kern-\wd\tw@
    ${}#1{}\m@th$}%
  \edef\@tempa{\endgroup\let\noexpand\binrel@@
    \ifdim\wdz@<\z@ \mathbin
    \else\ifdim\wdz@>\z@ \mathrel
    \else \relax\fi\fi}%
  \@tempa
}
\let\binrel@@\relax
\endinput
%% 
%% End of file `amsbsy.sty'.


==> AMSfonts.sty.txt <==
%% 
%% This is file `amsfonts.sty', generated 
%% on <1995/2/1> with the docstrip utility (2.2i).
%% 
%% The original source files were:
%% 
%% amsfonts.dtx 
%%% ====================================================================
%%%  @LaTeX-file{
%%%     filename        = "amsfonts.dtx",
%%%     version         = "2.2b",
%%%     date            = "1995/02/01",
%%%     time            = "11:12:55 EST",
%%%     author          = "American Mathematical Society",
%%%     copyright       = "Copyright (C) 1995 American Mathematical Society,
%%%                        all rights reserved.  Copying of this file is
%%%                        authorized only if either:
%%%                        (1) you make absolutely no changes to your copy,
%%%                        including name; OR
%%%                        (2) if you do make changes, you first rename it
%%%                        to some other name.",
%%%     address         = "American Mathematical Society,
%%%                        Technical Support,
%%%                        Electronic Products and Services,
%%%                        P. O. Box 6248,
%%%                        Providence, RI 02940,
%%%                        USA",
%%%     telephone       = "401-455-4080 or (in the USA and Canada)
%%%                        800-321-4AMS (321-4267)",
%%%     FAX             = "401-331-3842",
%%%     checksum        = "60492 437 2050 17848",
%%%     email           = "tech-support@math.ams.org (Internet)",
%%%     codetable       = "ISO/ASCII",
%%%     keywords        = "latex, amslatex, ams-latex, amsfonts, msam,
%%%                        msbm, eufm, blackboard bold",
%%%     supported       = "yes",
%%%     abstract        = "This is part of the AMSFonts distribution,
%%%                        It provides easy access to certain math fonts
%%%                        for extra math symbols, fraktur letters, and
%%%                        blackboard bold letters."
%%%     docstring       = "The checksum field above contains a CRC-16
%%%                        checksum as the first value, followed by the
%%%                        equivalent of the standard UNIX wc (word
%%%                        count) utility output of lines, words, and
%%%                        characters.  This is produced by Robert
%%%                        Solovay's checksum utility.",
%%%  }
%%% ====================================================================
\NeedsTeXFormat{LaTeX2e}
\ProvidesPackage{amsfonts}[1995/02/01 v2.2b]
\DeclareOption{psamsfonts}{%
  \ifnum\cmex@opt=7 \def\cmex@opt{10}%
  \else \def\cmex@opt{0}\fi
  \input{Umsa57.fd}\input{Umsb57.fd}\input{Ueuf57.fd}}
\@ifundefined{cmex@opt}{\def\cmex@opt{1}}{}
\ProcessOptions\relax
\ifnum\cmex@opt=1 \relax
  \catcode`\ =9
  \DeclareFontShape{OMX}{cmex}{m}{n}{%
    <-8> cmex7%
    <8> cmex8%
    <9> cmex9%
    <10> <10.95> <12> <14.4> <17.28> <20.74> <24.88>cmex10%
  }{}%
  \expandafter\let\csname OMX/cmex/m/n/10\endcsname\relax
  \catcode`\ =10
\else
  \ifnum\cmex@opt=10 % need to override cmex7 fontdef from amsmath
    \input{OMXcmex.fd}%
    \expandafter\let\csname OMX/cmex/m/n/10\endcsname\relax
    \def\cmex@opt{0}%
  \fi
\fi
\@ifundefined{@mathmeasure}{%
  \def\@mathmeasure#1#2#3{\setbox#1\hbox{\frozen@everymath\@emptytoks
    \m@th$#2#3$}}
}{}
\@ifundefined{@emptytoks}{% \newtoks is still outer in LaTeX2e---why?
  \csname newtoks\endcsname\@emptytoks
}{}
\DeclareSymbolFont{AMSa}{U}{msa}{m}{n}
\DeclareSymbolFont{AMSb}{U}{msb}{m}{n}
\@ifundefined{yen}{%
  \edef\yen{\noexpand\mathhexbox{\hexnumber@\symAMSa}55}
}{}
\@ifundefined{checkmark}{%
  \edef\checkmark{\noexpand\mathhexbox{\hexnumber@\symAMSa}58}
}{}
\@ifundefined{circledR}{%
  \edef\circledR{\noexpand\mathhexbox{\hexnumber@\symAMSa}72}
}{}
\@ifundefined{maltese}{%
  \edef\maltese{\noexpand\mathhexbox{\hexnumber@\symAMSa}7A}
}{}
\begingroup \catcode`\"=12
\DeclareMathDelimiter\ulcorner{\mathopen} {AMSa}{"70}{AMSa}{"70}
\DeclareMathDelimiter\urcorner{\mathclose}{AMSa}{"71}{AMSa}{"71}
\DeclareMathDelimiter\llcorner{\mathopen} {AMSa}{"78}{AMSa}{"78}
\DeclareMathDelimiter\lrcorner{\mathclose}{AMSa}{"79}{AMSa}{"79}
\xdef\widehat#1{\noexpand\@mathmeasure\z@\textstyle{#1}%
  \noexpand\ifdim\noexpand\wd\z@>\tw@ em%
  \mathaccent"0\hexnumber@\symAMSb 5B{#1}%
  \noexpand\else\mathaccent"0362{#1}\noexpand\fi}
\xdef\widetilde#1{\noexpand\@mathmeasure\z@\textstyle{#1}%
  \noexpand\ifdim\noexpand\wd\z@>\tw@ em%
  \mathaccent"0\hexnumber@\symAMSb 5D{#1}%
  \noexpand\else\mathaccent"0365{#1}\noexpand\fi}
\DeclareMathSymbol\dabar@{\mathord}{AMSa}{"39}
\xdef\dashrightarrow{\mathrel{\dabar@\dabar@
                              \mathchar"0\hexnumber@\symAMSa 4B}}%
\xdef\dashleftarrow{\mathrel{\mathchar"0\hexnumber@\symAMSa 4C\dabar@
                              \dabar@}}%
\global\let\dasharrow\dashrightarrow
\global\let\rightleftharpoons\undefined
\DeclareMathSymbol\rightleftharpoons{\mathrel}{AMSa}{"0A}
\global\let\angle\undefined
\DeclareMathSymbol\angle            {\mathord}{AMSa}{"5C}
\global\let\hbar\undefined
\DeclareMathSymbol\hbar             {\mathord}{AMSb}{"7E}
\global\let\sqsubset\undefined
\DeclareMathSymbol\sqsubset         {\mathrel}{AMSa}{"40}
\global\let\sqsupset\undefined
\DeclareMathSymbol\sqsupset         {\mathrel}{AMSa}{"41}
\global\let\mho\undefined
\DeclareMathSymbol\mho              {\mathord}{AMSb}{"66}
\endgroup
\DeclareMathAlphabet\mathfrak{U}{euf}{m}{n}
\SetMathAlphabet\mathfrak{bold}{U}{euf}{b}{n}
\DeclareSymbolFontAlphabet{\mathbb}{AMSb}
\DeclareFontEncodingDefaults{\relax}{\def\accentclass@{7}}
\def\frak{\@subst@obsolete{amsfonts}\frak\mathfrak}
\def\Bbb{\@subst@obsolete{amsfonts}\Bbb\mathbb}
\def\bold{\@subst@obsolete{amsfonts}\bold\mathbf}
\begingroup \catcode`\"=12 \relax
\gdef\newsymbol#1#2#3#4#5{%
  \@obsolete{amsfonts}\newsymbol\DeclareMathSymbol
  \@ifdefinable#1{%
     \edef\next@
       {\ifcase #2 \or
          \hexnumber@\symAMSa\or
          \hexnumber@\symAMSb\fi}%
     \ifx\next@\@empty
       \PackageError{amsfonts}{\Invalid@@\newsymbol}\@ehd%
     \else
      \global\mathchardef#1"#3\next@#4#5
     \fi}}
\endgroup
\long\def\@gobblethree#1#2#3{}
\if@compatibility
  \let\@obsolete\@gobblethree
\else
  \def\@obsolete#1#2#3{\PackageWarning{#1}{%
    Obsolete command \protect#2; \protect#3 should be used instead}}%
\fi
\def\@subst@obsolete#1#2#3{\@obsolete{#1}#2#3\gdef#2{#3}#2}
\if@compatibility \else \endinput \fi
\begingroup \catcode`\"=12
\DeclareMathSymbol\square           {\mathord}{AMSa}{"03}
\DeclareMathSymbol\lozenge          {\mathord}{AMSa}{"06}
\DeclareMathSymbol\vartriangleright {\mathrel}{AMSa}{"42}
\DeclareMathSymbol\vartriangleleft  {\mathrel}{AMSa}{"43}
\DeclareMathSymbol\trianglerighteq  {\mathrel}{AMSa}{"44}
\DeclareMathSymbol\trianglelefteq   {\mathrel}{AMSa}{"45}
\DeclareMathSymbol\rightsquigarrow  {\mathrel}{AMSa}{"20}
\def\@tempa{\not@base\lhd}
\ifx\lhd\@tempa
 \global\let\lhd\vartriangleleft
 \global\let\unlhd\trianglelefteq
 \global\let\rhd\vartriangleright
 \global\let\unrhd\trianglerighteq
 \global\let\Box\square
 \global\let\Diamond\lozenge
 \global\let\leadsto\rightsquigarrow
\xdef\Join{\mathrel{\mathchar"0\hexnumber@\symAMSb 6F\mkern-13.8mu%
  \mathchar"0\hexnumber@\symAMSb 6E}}
\fi
\endgroup
\endinput
%% 
%% End of file `amsfonts.sty'.


==> AMSgen.sty.txt <==
%% 
%% This is file `amsgen.sty',
%% generated with the docstrip utility.
%% 
%% The original source files were:
%% 
%% amsgen.dtx 

%%% ====================================================================
%%%  @LaTeX-file{
%%%     filename        = "amsgen.dtx",
%%%     version         = "1.2a",
%%%     date            = "1995/02/01",
%%%     time            = "11:12:15 EST",
%%%     author          = "American Mathematical Society",
%%%     copyright       = "Copyright (C) 1995 American Mathematical Society,
%%%                        all rights reserved.  Copying of this file is
%%%                        authorized only if either:
%%%                        (1) you make absolutely no changes to your copy,
%%%                        including name; OR
%%%                        (2) if you do make changes, you first rename it
%%%                        to some other name.",
%%%     address         = "American Mathematical Society,
%%%                        Technical Support,
%%%                        Electronic Products and Services,
%%%                        P. O. Box 6248,
%%%                        Providence, RI 02940,
%%%                        USA",
%%%     telephone       = "401-455-4080 or (in the USA and Canada)
%%%                        800-321-4AMS (321-4267)",
%%%     FAX             = "401-331-3842",
%%%     checksum        = "41379 393 1602 14497",
%%%     email           = "tech-support@math.ams.org (Internet)",
%%%     codetable       = "ISO/ASCII",
%%%     keywords        = "latex, amslatex, ams-latex",
%%%     supported       = "yes",
%%%     abstract        = "This is part of the AMS-\LaTeX{} distribution.
%%%                        It contains some general internal macros shared
%%%                        by several different files in AMS-\LaTeX{}.",
%%%     docstring       = "The checksum field above contains a CRC-16
%%%                        checksum as the first value, followed by the
%%%                        equivalent of the standard UNIX wc (word
%%%                        count) utility output of lines, words, and
%%%                        characters.  This is produced by Robert
%%%                        Solovay's checksum utility.",
%%%  }
%%% ====================================================================
\ProvidesFile{amsgen.sty}[1995/02/01 v1.2a]
\providecommand{\@saveprimitive}[2]{\begingroup\escapechar`\\\relax
  \edef\@tempa{\string#1}\edef\@tempb{\meaning#1}%
  \ifx\@tempa\@tempb \global\let#2#1%
  \else
    \edef\@tempb{\meaning#2}%
    \ifx\@tempa\@tempb
    \else
      \@latex@error{Unable to properly define \string#2; primitive
      \noexpand#1no longer primitive}\@eha
    \fi
  \fi
  \endgroup}
\let\@xp=\expandafter
\let\@nx=\noexpand
\newtoks\@emptytoks
\def\@oparg#1[#2]{\@ifnextchar[{#1}{#1[#2]}}
\long\def\@ifempty#1{\@xifempty#1@@..\@nil}
\long\def\@xifempty#1#2@#3#4#5\@nil{%
  \ifx#3#4\@xp\@firstoftwo\else\@xp\@secondoftwo\fi}
\long\def\@ifnotempty#1{\@ifempty{#1}{}}
\def\FN@{\futurelet\@let@token}
\def\DN@{\def\next@}
\def\RIfM@{\relax\ifmmode}
\def\setboxz@h{\setbox\z@\hbox}
\def\wdz@{\wd\z@}
\def\boxz@{\box\z@}
\def\relaxnext@{\let\@let@token\relax}
\def\new@ifnextchar#1#2#3{%
  \let\@tempe #1\def\@tempa{#2}\def\@tempb{#3}\futurelet
    \@tempc\new@ifnch}
\def\new@ifnch{\ifx\@tempc \@tempe \let\@tempd\@tempa
             \else\let\@tempd\@tempb\fi\@tempd}
\def\@ifstar#1#2{\new@ifnextchar *{\def\@tempa*{#1}\@tempa}{#2}}
\@ifundefined{every@math@size}{%
\let\every@math@size=\every@size
\def\glb@settings{%
     \expandafter\ifx\csname S@\f@size\endcsname\relax
       \calculate@math@sizes
     \fi
     \csname S@\f@size\endcsname
      \ifmath@fonts
        \begingroup
          \escapechar\m@ne
          \csname mv@\math@version \endcsname
          \globaldefs\@ne
          \let \glb@currsize \f@size
          \math@fonts
        \endgroup
        \the\every@math@size
      \else
      \fi
}
\def\set@fontsize#1#2#3{%
    \@defaultunits\@tempdimb#2pt\relax\@nnil
    \edef\f@size{\strip@pt\@tempdimb}%
    \@defaultunits\@tempskipa#3pt\relax\@nnil
    \edef\f@baselineskip{\the\@tempskipa}%
    \edef\f@linespread{#1}%
    \let\baselinestretch\f@linespread
      \def\size@update{%
        \baselineskip\f@baselineskip\relax
        \baselineskip\f@linespread\baselineskip
        \normalbaselineskip\baselineskip
        \setbox\strutbox\hbox{%
          \vrule\@height.7\baselineskip
                \@depth.3\baselineskip
                \@width\z@}%
%%%     \the\every@size
        \let\size@update\relax}%
  }
}{}% end \@ifundefined test
\newdimen\ex@
\addto@hook\every@math@size{\compute@ex@}
\def\compute@ex@{%
  \begingroup
  \dimen@-\f@size\p@
  \ifdim\dimen@<-20\p@
    \global\ex@ 1.5\p@
  \else
    \advance\dimen@10\p@ \multiply\dimen@\tw@
    \edef\@tempa{\ifdim\dimen@>\z@ -\fi}%
    \dimen@ \ifdim\dimen@<\z@ -\fi \dimen@
    \advance\dimen@-\@m sp % fudge factor
    \vfuzz\p@
    \def\do{\ifdim\dimen@>\z@
      \vfuzz=.97\vfuzz
      \advance\dimen@ -\p@
      \@xp\do \fi}%
    \do
    \dimen@\p@ \advance\dimen@-\vfuzz
    \global\ex@\p@
    \global\advance\ex@ \@tempa\dimen@
  \fi
  \endgroup
}
\def\@addpunct#1{\ifnum\spacefactor>\@m \else#1\fi}
\def\frenchspacing{\sfcode`\.1006\sfcode`\?1005\sfcode`\!1004%
  \sfcode`\:1003\sfcode`\;1002\sfcode`\,1001 }
\def\@mathmeasure#1#2#3{\setbox#1\hbox{\frozen@everymath\@emptytoks
  \m@th$#2#3$}}
\def\nomath@env{\@amsmath@err{%
  \string\begin{\@currenvir} allowed only in paragraph mode%
}\@ehb% "You've lost some text"
}
\def\Invalid@@{Invalid use of \string}
\endinput
%% 
%% End of file `amsgen.sty'.


==> AMSsymb.sty.txt <==
%% 
%% This is file `amssymb.sty', generated 
%% on <1995/2/1> with the docstrip utility (2.2i).
%% 
%% The original source files were:
%% 
%% amssymb.dtx 
%%% ====================================================================
%%%  @LaTeX-file{
%%%     filename        = "amssymb.dtx",
%%%     version         = "2.2a",
%%%     date            = "1995/02/01",
%%%     time            = "09:02:19 EST",
%%%     author          = "American Mathematical Society",
%%%     copyright       = "Copyright (C) 1994 American Mathematical Society,
%%%                        all rights reserved.  Copying of this file is
%%%                        authorized only if either:
%%%                        (1) you make absolutely no changes to your copy,
%%%                        including name; OR
%%%                        (2) if you do make changes, you first rename it
%%%                        to some other name.",
%%%     address         = "American Mathematical Society,
%%%                        Technical Support,
%%%                        Electronic Products and Services,
%%%                        P. O. Box 6248,
%%%                        Providence, RI 02940,
%%%                        USA",
%%%     telephone       = "401-455-4080 or (in the USA and Canada)
%%%                        800-321-4AMS (321-4267)",
%%%     FAX             = "401-331-3842",
%%%     checksum        = "07698 349 1057 17598",
%%%     email           = "tech-support@math.ams.org (Internet)",
%%%     codetable       = "ISO/ASCII",
%%%     keywords        = "latex, amslatex, ams-latex, math symbol,
%%%                        amsfonts, msam, msbm",
%%%     supported       = "yes",
%%%     abstract        = "This is part of the AMSFonts distribution.
%%%                        It is a \LaTeX{} option that defines symbol
%%%                        names for all the math symbols in the fonts
%%%                        MSAM and MSBM, of the AMSFonts (2.0+) package.",
%%%     docstring       = "The checksum field above contains a CRC-16
%%%                        checksum as the first value, followed by the
%%%                        equivalent of the standard UNIX wc (word
%%%                        count) utility output of lines, words, and
%%%                        characters.  This is produced by Robert
%%%                        Solovay's checksum utility.",
%%%  }
%%% ====================================================================
\NeedsTeXFormat{LaTeX2e}
\ProvidesPackage{amssymb}[1995/02/01 v2.2a]
\DeclareOption{psamsfonts}{\PassOptionsToPackage{psamsfonts}{amsfonts}}
\ProcessOptions\relax
\RequirePackage{amsfonts}[1995/01/01]
\let\square\relax \let\rightsquigarrow\square \let\lozenge\square
\let\vartriangleright\square \let\vartriangleleft\square
\let\trianglerighteq\square \let\trianglelefteq\square
\DeclareMathSymbol{\boxdot}       {\mathbin}{AMSa}{"00}
\DeclareMathSymbol{\boxplus}      {\mathbin}{AMSa}{"01}
\DeclareMathSymbol{\boxtimes}     {\mathbin}{AMSa}{"02}
\DeclareMathSymbol{\square}       {\mathord}{AMSa}{"03}
\DeclareMathSymbol{\blacksquare}  {\mathord}{AMSa}{"04}
\DeclareMathSymbol{\centerdot}    {\mathbin}{AMSa}{"05}
\DeclareMathSymbol{\lozenge}      {\mathord}{AMSa}{"06}
\DeclareMathSymbol{\blacklozenge} {\mathord}{AMSa}{"07}
\DeclareMathSymbol{\circlearrowright}   {\mathrel}{AMSa}{"08}
\DeclareMathSymbol{\circlearrowleft}    {\mathrel}{AMSa}{"09}
%% In amsfonts.sty:
%%\DeclareMathSymbol{\rightleftharpoons}{\mathrel}{AMSa}{"0A}
\DeclareMathSymbol{\leftrightharpoons}  {\mathrel}{AMSa}{"0B}
\DeclareMathSymbol{\boxminus}     {\mathbin}{AMSa}{"0C}
\DeclareMathSymbol{\Vdash}        {\mathrel}{AMSa}{"0D}
\DeclareMathSymbol{\Vvdash}       {\mathrel}{AMSa}{"0E}
\DeclareMathSymbol{\vDash}        {\mathrel}{AMSa}{"0F}
\DeclareMathSymbol{\twoheadrightarrow}  {\mathrel}{AMSa}{"10}
\DeclareMathSymbol{\twoheadleftarrow}   {\mathrel}{AMSa}{"11}
\DeclareMathSymbol{\leftleftarrows}     {\mathrel}{AMSa}{"12}
\DeclareMathSymbol{\rightrightarrows}   {\mathrel}{AMSa}{"13}
\DeclareMathSymbol{\upuparrows}         {\mathrel}{AMSa}{"14}
\DeclareMathSymbol{\downdownarrows} {\mathrel}{AMSa}{"15}
\DeclareMathSymbol{\upharpoonright} {\mathrel}{AMSa}{"16}
 \let\restriction\upharpoonright
\DeclareMathSymbol{\downharpoonright}   {\mathrel}{AMSa}{"17}
\DeclareMathSymbol{\upharpoonleft}  {\mathrel}{AMSa}{"18}
\DeclareMathSymbol{\downharpoonleft}{\mathrel}{AMSa}{"19}
\DeclareMathSymbol{\rightarrowtail} {\mathrel}{AMSa}{"1A}
\DeclareMathSymbol{\leftarrowtail}  {\mathrel}{AMSa}{"1B}
\DeclareMathSymbol{\leftrightarrows}{\mathrel}{AMSa}{"1C}
\DeclareMathSymbol{\rightleftarrows}{\mathrel}{AMSa}{"1D}
\DeclareMathSymbol{\Lsh}            {\mathrel}{AMSa}{"1E}
\DeclareMathSymbol{\Rsh}            {\mathrel}{AMSa}{"1F}
\DeclareMathSymbol{\rightsquigarrow}  {\mathrel}{AMSa}{"20}
\DeclareMathSymbol{\leftrightsquigarrow}{\mathrel}{AMSa}{"21}
\DeclareMathSymbol{\looparrowleft}  {\mathrel}{AMSa}{"22}
\DeclareMathSymbol{\looparrowright} {\mathrel}{AMSa}{"23}
\DeclareMathSymbol{\circeq}       {\mathrel}{AMSa}{"24}
\DeclareMathSymbol{\succsim}      {\mathrel}{AMSa}{"25}
\DeclareMathSymbol{\gtrsim}       {\mathrel}{AMSa}{"26}
\DeclareMathSymbol{\gtrapprox}    {\mathrel}{AMSa}{"27}
\DeclareMathSymbol{\multimap}     {\mathrel}{AMSa}{"28}
\DeclareMathSymbol{\therefore}    {\mathrel}{AMSa}{"29}
\DeclareMathSymbol{\because}      {\mathrel}{AMSa}{"2A}
\DeclareMathSymbol{\doteqdot}     {\mathrel}{AMSa}{"2B}
 \let\Doteq\doteqdot
\DeclareMathSymbol{\triangleq}    {\mathrel}{AMSa}{"2C}
\DeclareMathSymbol{\precsim}      {\mathrel}{AMSa}{"2D}
\DeclareMathSymbol{\lesssim}      {\mathrel}{AMSa}{"2E}
\DeclareMathSymbol{\lessapprox}   {\mathrel}{AMSa}{"2F}
\DeclareMathSymbol{\eqslantless}  {\mathrel}{AMSa}{"30}
\DeclareMathSymbol{\eqslantgtr}   {\mathrel}{AMSa}{"31}
\DeclareMathSymbol{\curlyeqprec}  {\mathrel}{AMSa}{"32}
\DeclareMathSymbol{\curlyeqsucc}  {\mathrel}{AMSa}{"33}
\DeclareMathSymbol{\preccurlyeq}  {\mathrel}{AMSa}{"34}
\DeclareMathSymbol{\leqq}         {\mathrel}{AMSa}{"35}
\DeclareMathSymbol{\leqslant}     {\mathrel}{AMSa}{"36}
\DeclareMathSymbol{\lessgtr}      {\mathrel}{AMSa}{"37}
\DeclareMathSymbol{\backprime}    {\mathord}{AMSa}{"38}
\DeclareMathSymbol{\risingdotseq} {\mathrel}{AMSa}{"3A}
\DeclareMathSymbol{\fallingdotseq}{\mathrel}{AMSa}{"3B}
\DeclareMathSymbol{\succcurlyeq}  {\mathrel}{AMSa}{"3C}
\DeclareMathSymbol{\geqq}         {\mathrel}{AMSa}{"3D}
\DeclareMathSymbol{\geqslant}     {\mathrel}{AMSa}{"3E}
\DeclareMathSymbol{\gtrless}      {\mathrel}{AMSa}{"3F}
%% in amsfonts.sty
%% \DeclareMathSymbol{\sqsubset}    {\mathrel}{AMSa}{"40}
%% \DeclareMathSymbol{\sqsupset}    {\mathrel}{AMSa}{"41}
\DeclareMathSymbol{\vartriangleright}{\mathrel}{AMSa}{"42}
\DeclareMathSymbol{\vartriangleleft} {\mathrel}{AMSa}{"43}
\DeclareMathSymbol{\trianglerighteq} {\mathrel}{AMSa}{"44}
\DeclareMathSymbol{\trianglelefteq}  {\mathrel}{AMSa}{"45}
\DeclareMathSymbol{\bigstar}    {\mathord}{AMSa}{"46}
\DeclareMathSymbol{\between}    {\mathrel}{AMSa}{"47}
\DeclareMathSymbol{\blacktriangledown}  {\mathord}{AMSa}{"48}
\DeclareMathSymbol{\blacktriangleright} {\mathrel}{AMSa}{"49}
\DeclareMathSymbol{\blacktriangleleft}  {\mathrel}{AMSa}{"4A}
\DeclareMathSymbol{\vartriangle}        {\mathrel}{AMSa}{"4D}
\DeclareMathSymbol{\blacktriangle}      {\mathord}{AMSa}{"4E}
\DeclareMathSymbol{\triangledown}       {\mathord}{AMSa}{"4F}
\DeclareMathSymbol{\eqcirc}       {\mathrel}{AMSa}{"50}
\DeclareMathSymbol{\lesseqgtr}    {\mathrel}{AMSa}{"51}
\DeclareMathSymbol{\gtreqless}    {\mathrel}{AMSa}{"52}
\DeclareMathSymbol{\lesseqqgtr}   {\mathrel}{AMSa}{"53}
\DeclareMathSymbol{\gtreqqless}   {\mathrel}{AMSa}{"54}
\DeclareMathSymbol{\Rrightarrow}  {\mathrel}{AMSa}{"56}
\DeclareMathSymbol{\Lleftarrow}   {\mathrel}{AMSa}{"57}
\DeclareMathSymbol{\veebar}       {\mathbin}{AMSa}{"59}
\DeclareMathSymbol{\barwedge}     {\mathbin}{AMSa}{"5A}
\DeclareMathSymbol{\doublebarwedge} {\mathbin}{AMSa}{"5B}
%% In amsfonts.sty
%%\DeclareMathSymbol{\angle}        {\mathord}{AMSa}{"5C}
\DeclareMathSymbol{\measuredangle}  {\mathord}{AMSa}{"5D}
\DeclareMathSymbol{\sphericalangle} {\mathord}{AMSa}{"5E}
\DeclareMathSymbol{\varpropto}    {\mathrel}{AMSa}{"5F}
\DeclareMathSymbol{\smallsmile}   {\mathrel}{AMSa}{"60}
\DeclareMathSymbol{\smallfrown}   {\mathrel}{AMSa}{"61}
\DeclareMathSymbol{\Subset}       {\mathrel}{AMSa}{"62}
\DeclareMathSymbol{\Supset}       {\mathrel}{AMSa}{"63}
\DeclareMathSymbol{\Cup}          {\mathbin}{AMSa}{"64}
 \let\doublecup\Cup
\DeclareMathSymbol{\Cap}          {\mathbin}{AMSa}{"65}
 \let\doublecap\Cap
\DeclareMathSymbol{\curlywedge}   {\mathbin}{AMSa}{"66}
\DeclareMathSymbol{\curlyvee}     {\mathbin}{AMSa}{"67}
\DeclareMathSymbol{\leftthreetimes} {\mathbin}{AMSa}{"68}
\DeclareMathSymbol{\rightthreetimes}{\mathbin}{AMSa}{"69}
\DeclareMathSymbol{\subseteqq}    {\mathrel}{AMSa}{"6A}
\DeclareMathSymbol{\supseteqq}    {\mathrel}{AMSa}{"6B}
\DeclareMathSymbol{\bumpeq}       {\mathrel}{AMSa}{"6C}
\DeclareMathSymbol{\Bumpeq}       {\mathrel}{AMSa}{"6D}
\DeclareMathSymbol{\lll}          {\mathrel}{AMSa}{"6E}
 \let\llless\lll
\DeclareMathSymbol{\ggg}          {\mathrel}{AMSa}{"6F}
 \let\gggtr\ggg
\DeclareMathSymbol{\circledS}     {\mathord}{AMSa}{"73}
\DeclareMathSymbol{\pitchfork}    {\mathrel}{AMSa}{"74}
\DeclareMathSymbol{\dotplus}      {\mathbin}{AMSa}{"75}
\DeclareMathSymbol{\backsim}      {\mathrel}{AMSa}{"76}
\DeclareMathSymbol{\backsimeq}    {\mathrel}{AMSa}{"77}
\DeclareMathSymbol{\complement}   {\mathord}{AMSa}{"7B}
\DeclareMathSymbol{\intercal}     {\mathbin}{AMSa}{"7C}
\DeclareMathSymbol{\circledcirc}  {\mathbin}{AMSa}{"7D}
\DeclareMathSymbol{\circledast}   {\mathbin}{AMSa}{"7E}
\DeclareMathSymbol{\circleddash}  {\mathbin}{AMSa}{"7F}
%%   Begin AMSb declarations
\DeclareMathSymbol{\lvertneqq}    {\mathrel}{AMSb}{"00}
\DeclareMathSymbol{\gvertneqq}    {\mathrel}{AMSb}{"01}
\DeclareMathSymbol{\nleq}         {\mathrel}{AMSb}{"02}
\DeclareMathSymbol{\ngeq}         {\mathrel}{AMSb}{"03}
\DeclareMathSymbol{\nless}        {\mathrel}{AMSb}{"04}
\DeclareMathSymbol{\ngtr}         {\mathrel}{AMSb}{"05}
\DeclareMathSymbol{\nprec}        {\mathrel}{AMSb}{"06}
\DeclareMathSymbol{\nsucc}        {\mathrel}{AMSb}{"07}
\DeclareMathSymbol{\lneqq}        {\mathrel}{AMSb}{"08}
\DeclareMathSymbol{\gneqq}        {\mathrel}{AMSb}{"09}
\DeclareMathSymbol{\nleqslant}    {\mathrel}{AMSb}{"0A}
\DeclareMathSymbol{\ngeqslant}    {\mathrel}{AMSb}{"0B}
\DeclareMathSymbol{\lneq}         {\mathrel}{AMSb}{"0C}
\DeclareMathSymbol{\gneq}         {\mathrel}{AMSb}{"0D}
\DeclareMathSymbol{\npreceq}      {\mathrel}{AMSb}{"0E}
\DeclareMathSymbol{\nsucceq}      {\mathrel}{AMSb}{"0F}
\DeclareMathSymbol{\precnsim}     {\mathrel}{AMSb}{"10}
\DeclareMathSymbol{\succnsim}     {\mathrel}{AMSb}{"11}
\DeclareMathSymbol{\lnsim}        {\mathrel}{AMSb}{"12}
\DeclareMathSymbol{\gnsim}        {\mathrel}{AMSb}{"13}
\DeclareMathSymbol{\nleqq}        {\mathrel}{AMSb}{"14}
\DeclareMathSymbol{\ngeqq}        {\mathrel}{AMSb}{"15}
\DeclareMathSymbol{\precneqq}     {\mathrel}{AMSb}{"16}
\DeclareMathSymbol{\succneqq}     {\mathrel}{AMSb}{"17}
\DeclareMathSymbol{\precnapprox}  {\mathrel}{AMSb}{"18}
\DeclareMathSymbol{\succnapprox}  {\mathrel}{AMSb}{"19}
\DeclareMathSymbol{\lnapprox}     {\mathrel}{AMSb}{"1A}
\DeclareMathSymbol{\gnapprox}     {\mathrel}{AMSb}{"1B}
\DeclareMathSymbol{\nsim}         {\mathrel}{AMSb}{"1C}
\DeclareMathSymbol{\ncong}        {\mathrel}{AMSb}{"1D}
\DeclareMathSymbol{\diagup}       {\mathord}{AMSb}{"1E}
\DeclareMathSymbol{\diagdown}     {\mathord}{AMSb}{"1F}
\DeclareMathSymbol{\varsubsetneq}   {\mathrel}{AMSb}{"20}
\DeclareMathSymbol{\varsupsetneq}   {\mathrel}{AMSb}{"21}
\DeclareMathSymbol{\nsubseteqq}     {\mathrel}{AMSb}{"22}
\DeclareMathSymbol{\nsupseteqq}     {\mathrel}{AMSb}{"23}
\DeclareMathSymbol{\subsetneqq}     {\mathrel}{AMSb}{"24}
\DeclareMathSymbol{\supsetneqq}     {\mathrel}{AMSb}{"25}
\DeclareMathSymbol{\varsubsetneqq}  {\mathrel}{AMSb}{"26}
\DeclareMathSymbol{\varsupsetneqq}  {\mathrel}{AMSb}{"27}
\DeclareMathSymbol{\subsetneq}      {\mathrel}{AMSb}{"28}
\DeclareMathSymbol{\supsetneq}      {\mathrel}{AMSb}{"29}
\DeclareMathSymbol{\nsubseteq}      {\mathrel}{AMSb}{"2A}
\DeclareMathSymbol{\nsupseteq}      {\mathrel}{AMSb}{"2B}
\DeclareMathSymbol{\nparallel}      {\mathrel}{AMSb}{"2C}
\DeclareMathSymbol{\nmid}           {\mathrel}{AMSb}{"2D}
\DeclareMathSymbol{\nshortmid}      {\mathrel}{AMSb}{"2E}
\DeclareMathSymbol{\nshortparallel} {\mathrel}{AMSb}{"2F}
\DeclareMathSymbol{\nvdash}         {\mathrel}{AMSb}{"30}
\DeclareMathSymbol{\nVdash}         {\mathrel}{AMSb}{"31}
\DeclareMathSymbol{\nvDash}         {\mathrel}{AMSb}{"32}
\DeclareMathSymbol{\nVDash}         {\mathrel}{AMSb}{"33}
\DeclareMathSymbol{\ntrianglerighteq}{\mathrel}{AMSb}{"34}
\DeclareMathSymbol{\ntrianglelefteq}{\mathrel}{AMSb}{"35}
\DeclareMathSymbol{\ntriangleleft}  {\mathrel}{AMSb}{"36}
\DeclareMathSymbol{\ntriangleright} {\mathrel}{AMSb}{"37}
\DeclareMathSymbol{\nleftarrow}     {\mathrel}{AMSb}{"38}
\DeclareMathSymbol{\nrightarrow}    {\mathrel}{AMSb}{"39}
\DeclareMathSymbol{\nLeftarrow}     {\mathrel}{AMSb}{"3A}
\DeclareMathSymbol{\nRightarrow}    {\mathrel}{AMSb}{"3B}
\DeclareMathSymbol{\nLeftrightarrow}{\mathrel}{AMSb}{"3C}
\DeclareMathSymbol{\nleftrightarrow}{\mathrel}{AMSb}{"3D}
\DeclareMathSymbol{\divideontimes}  {\mathbin}{AMSb}{"3E}
\DeclareMathSymbol{\varnothing}     {\mathord}{AMSb}{"3F}
\DeclareMathSymbol{\nexists}        {\mathord}{AMSb}{"40}
\DeclareMathSymbol{\Finv}           {\mathord}{AMSb}{"60}
\DeclareMathSymbol{\Game}           {\mathord}{AMSb}{"61}
%% In amsfonts.sty:
%%\DeclareMathSymbol{\mho}          {\mathord}{AMSb}{"66}
\DeclareMathSymbol{\eth}            {\mathord}{AMSb}{"67}
\DeclareMathSymbol{\eqsim}          {\mathrel}{AMSb}{"68}
\DeclareMathSymbol{\beth}           {\mathord}{AMSb}{"69}
\DeclareMathSymbol{\gimel}          {\mathord}{AMSb}{"6A}
\DeclareMathSymbol{\daleth}         {\mathord}{AMSb}{"6B}
\DeclareMathSymbol{\lessdot}        {\mathbin}{AMSb}{"6C}
\DeclareMathSymbol{\gtrdot}         {\mathbin}{AMSb}{"6D}
\DeclareMathSymbol{\ltimes}         {\mathbin}{AMSb}{"6E}
\DeclareMathSymbol{\rtimes}         {\mathbin}{AMSb}{"6F}
\DeclareMathSymbol{\shortmid}       {\mathrel}{AMSb}{"70}
\DeclareMathSymbol{\shortparallel}  {\mathrel}{AMSb}{"71}
\DeclareMathSymbol{\smallsetminus}  {\mathbin}{AMSb}{"72}
\DeclareMathSymbol{\thicksim}       {\mathrel}{AMSb}{"73}
\DeclareMathSymbol{\thickapprox}    {\mathrel}{AMSb}{"74}
\DeclareMathSymbol{\approxeq}       {\mathrel}{AMSb}{"75}
\DeclareMathSymbol{\succapprox}     {\mathrel}{AMSb}{"76}
\DeclareMathSymbol{\precapprox}     {\mathrel}{AMSb}{"77}
\DeclareMathSymbol{\curvearrowleft} {\mathrel}{AMSb}{"78}
\DeclareMathSymbol{\curvearrowright}{\mathrel}{AMSb}{"79}
\DeclareMathSymbol{\digamma}        {\mathord}{AMSb}{"7A}
\DeclareMathSymbol{\varkappa}       {\mathord}{AMSb}{"7B}
\DeclareMathSymbol{\Bbbk}           {\mathord}{AMSb}{"7C}
\DeclareMathSymbol{\hslash}         {\mathord}{AMSb}{"7D}
%% In amsfonts.sty:
%%\DeclareMathSymbol{\hbar}         {\mathord}{AMSb}{"7E}
\DeclareMathSymbol{\backepsilon}    {\mathrel}{AMSb}{"7F}
\endinput
%% 
%% End of file `amssymb.sty'.


==> IAU TeX Barcelona/AMSbsy.sty.txt <==
%% 
%% This is file `amsbsy.sty',
%% generated with the docstrip utility.
%% 
%% The original source files were:
%% 
%% amsbsy.dtx 

%%% ====================================================================
%%%  @LaTeX-file{
%%%     filename        = "amsbsy.dtx",
%%%     version         = "1.2",
%%%     date            = "1995/01/20",
%%%     time            = "09:14:55 EST",
%%%     author          = "American Mathematical Society",
%%%     copyright       = "Copyright (C) 1995 American Mathematical Society,
%%%                        all rights reserved.  Copying of this file is
%%%                        authorized only if either:
%%%                        (1) you make absolutely no changes to your copy,
%%%                        including name; OR
%%%                        (2) if you do make changes, you first rename it
%%%                        to some other name.",
%%%     address         = "American Mathematical Society,
%%%                        Technical Support,
%%%                        Electronic Products and Services,
%%%                        P. O. Box 6248,
%%%                        Providence, RI 02940,
%%%                        USA",
%%%     telephone       = "401-455-4080 or (in the USA and Canada)
%%%                        800-321-4AMS (321-4267)",
%%%     FAX             = "401-331-3842",
%%%     checksum        = "58684 247 1223 9811",
%%%     email           = "tech-support@math.ams.org (Internet)",
%%%     codetable       = "ISO/ASCII",
%%%     keywords        = "latex, amslatex, ams-latex, math, amstex, ams-tex",
%%%     supported       = "yes",
%%%     abstract        = "This is part of the AMS-\LaTeX{} distribution.
%%%                        It is a \LaTeX{} option that provides a command
%%%                        for producing bold math symbols when appropriate
%%%                        fonts exist, and a `poor man's bold' command that
%%%                        can be applied when no appropriate bold font
%%%                        is available.",
%%%     docstring       = "The checksum field above contains a CRC-16
%%%                        checksum as the first value, followed by the
%%%                        equivalent of the standard UNIX wc (word
%%%                        count) utility output of lines, words, and
%%%                        characters.  This is produced by Robert
%%%                        Solovay's checksum utility.",
%%%  }
%%% ====================================================================
\NeedsTeXFormat{LaTeX2e}
\ProvidesPackage{amsbsy}[1995/01/20 v1.2]
\RequirePackage{amsgen}[1995/01/01]
\DeclareRobustCommand{\boldsymbol}[1]{%
  \begingroup
  \let\@nomath\@gobble \mathversion{bold}%
  \math@atom{#1}{%
  \mathchoice%
    {\hbox{$\m@th\displaystyle#1$}}%
    {\hbox{$\m@th\textstyle#1$}}%
    {\hbox{$\m@th\scriptstyle#1$}}%
    {\hbox{$\m@th\scriptscriptstyle#1$}}}%
  \endgroup}
\def\math@atom#1#2{%
   \binrel@{#1}\binrel@@{#2}}
\DeclareRobustCommand{\pmb}{%
  \ifmmode\else \expandafter\pmb@@\fi\mathpalette\pmb@}
\def\pmb@@#1#2#3{\leavevmode\setboxz@h{#3}%
   \dimen@-\wdz@
   \kern-.5\ex@\copy\z@
   \kern\dimen@\kern.25\ex@\raise.4\ex@\copy\z@
   \kern\dimen@\kern.25\ex@\box\z@
}
\newdimen\pmbraise@
\def\pmb@#1#2{\setbox8\hbox{$\m@th#1{#2}$}%
  \setboxz@h{$\m@th#1\mkern.5mu$}\pmbraise@\wdz@
  \binrel@{#2}%
  \dimen@-\wd8 %
  \binrel@@{%
    \mkern-.8mu\copy8 %
    \kern\dimen@\mkern.4mu\raise\pmbraise@\copy8 %
    \kern\dimen@\mkern.4mu\box8 }%
}
\def\binrel@#1{\begingroup
  \setboxz@h{\thinmuskip0mu
    \medmuskip\m@ne mu\thickmuskip\@ne mu
    \setbox\tw@\hbox{$#1\m@th$}\kern-\wd\tw@
    ${}#1{}\m@th$}%
  \edef\@tempa{\endgroup\let\noexpand\binrel@@
    \ifdim\wdz@<\z@ \mathbin
    \else\ifdim\wdz@>\z@ \mathrel
    \else \relax\fi\fi}%
  \@tempa
}
\let\binrel@@\relax
\endinput
%% 
%% End of file `amsbsy.sty'.


==> IAU TeX Barcelona/AMSfonts.sty.txt <==
%% 
%% This is file `amsfonts.sty', generated 
%% on <1995/2/1> with the docstrip utility (2.2i).
%% 
%% The original source files were:
%% 
%% amsfonts.dtx 
%%% ====================================================================
%%%  @LaTeX-file{
%%%     filename        = "amsfonts.dtx",
%%%     version         = "2.2b",
%%%     date            = "1995/02/01",
%%%     time            = "11:12:55 EST",
%%%     author          = "American Mathematical Society",
%%%     copyright       = "Copyright (C) 1995 American Mathematical Society,
%%%                        all rights reserved.  Copying of this file is
%%%                        authorized only if either:
%%%                        (1) you make absolutely no changes to your copy,
%%%                        including name; OR
%%%                        (2) if you do make changes, you first rename it
%%%                        to some other name.",
%%%     address         = "American Mathematical Society,
%%%                        Technical Support,
%%%                        Electronic Products and Services,
%%%                        P. O. Box 6248,
%%%                        Providence, RI 02940,
%%%                        USA",
%%%     telephone       = "401-455-4080 or (in the USA and Canada)
%%%                        800-321-4AMS (321-4267)",
%%%     FAX             = "401-331-3842",
%%%     checksum        = "60492 437 2050 17848",
%%%     email           = "tech-support@math.ams.org (Internet)",
%%%     codetable       = "ISO/ASCII",
%%%     keywords        = "latex, amslatex, ams-latex, amsfonts, msam,
%%%                        msbm, eufm, blackboard bold",
%%%     supported       = "yes",
%%%     abstract        = "This is part of the AMSFonts distribution,
%%%                        It provides easy access to certain math fonts
%%%                        for extra math symbols, fraktur letters, and
%%%                        blackboard bold letters."
%%%     docstring       = "The checksum field above contains a CRC-16
%%%                        checksum as the first value, followed by the
%%%                        equivalent of the standard UNIX wc (word
%%%                        count) utility output of lines, words, and
%%%                        characters.  This is produced by Robert
%%%                        Solovay's checksum utility.",
%%%  }
%%% ====================================================================
\NeedsTeXFormat{LaTeX2e}
\ProvidesPackage{amsfonts}[1995/02/01 v2.2b]
\DeclareOption{psamsfonts}{%
  \ifnum\cmex@opt=7 \def\cmex@opt{10}%
  \else \def\cmex@opt{0}\fi
  \input{Umsa57.fd}\input{Umsb57.fd}\input{Ueuf57.fd}}
\@ifundefined{cmex@opt}{\def\cmex@opt{1}}{}
\ProcessOptions\relax
\ifnum\cmex@opt=1 \relax
  \catcode`\ =9
  \DeclareFontShape{OMX}{cmex}{m}{n}{%
    <-8> cmex7%
    <8> cmex8%
    <9> cmex9%
    <10> <10.95> <12> <14.4> <17.28> <20.74> <24.88>cmex10%
  }{}%
  \expandafter\let\csname OMX/cmex/m/n/10\endcsname\relax
  \catcode`\ =10
\else
  \ifnum\cmex@opt=10 % need to override cmex7 fontdef from amsmath
    \input{OMXcmex.fd}%
    \expandafter\let\csname OMX/cmex/m/n/10\endcsname\relax
    \def\cmex@opt{0}%
  \fi
\fi
\@ifundefined{@mathmeasure}{%
  \def\@mathmeasure#1#2#3{\setbox#1\hbox{\frozen@everymath\@emptytoks
    \m@th$#2#3$}}
}{}
\@ifundefined{@emptytoks}{% \newtoks is still outer in LaTeX2e---why?
  \csname newtoks\endcsname\@emptytoks
}{}
\DeclareSymbolFont{AMSa}{U}{msa}{m}{n}
\DeclareSymbolFont{AMSb}{U}{msb}{m}{n}
\@ifundefined{yen}{%
  \edef\yen{\noexpand\mathhexbox{\hexnumber@\symAMSa}55}
}{}
\@ifundefined{checkmark}{%
  \edef\checkmark{\noexpand\mathhexbox{\hexnumber@\symAMSa}58}
}{}
\@ifundefined{circledR}{%
  \edef\circledR{\noexpand\mathhexbox{\hexnumber@\symAMSa}72}
}{}
\@ifundefined{maltese}{%
  \edef\maltese{\noexpand\mathhexbox{\hexnumber@\symAMSa}7A}
}{}
\begingroup \catcode`\"=12
\DeclareMathDelimiter\ulcorner{\mathopen} {AMSa}{"70}{AMSa}{"70}
\DeclareMathDelimiter\urcorner{\mathclose}{AMSa}{"71}{AMSa}{"71}
\DeclareMathDelimiter\llcorner{\mathopen} {AMSa}{"78}{AMSa}{"78}
\DeclareMathDelimiter\lrcorner{\mathclose}{AMSa}{"79}{AMSa}{"79}
\xdef\widehat#1{\noexpand\@mathmeasure\z@\textstyle{#1}%
  \noexpand\ifdim\noexpand\wd\z@>\tw@ em%
  \mathaccent"0\hexnumber@\symAMSb 5B{#1}%
  \noexpand\else\mathaccent"0362{#1}\noexpand\fi}
\xdef\widetilde#1{\noexpand\@mathmeasure\z@\textstyle{#1}%
  \noexpand\ifdim\noexpand\wd\z@>\tw@ em%
  \mathaccent"0\hexnumber@\symAMSb 5D{#1}%
  \noexpand\else\mathaccent"0365{#1}\noexpand\fi}
\DeclareMathSymbol\dabar@{\mathord}{AMSa}{"39}
\xdef\dashrightarrow{\mathrel{\dabar@\dabar@
                              \mathchar"0\hexnumber@\symAMSa 4B}}%
\xdef\dashleftarrow{\mathrel{\mathchar"0\hexnumber@\symAMSa 4C\dabar@
                              \dabar@}}%
\global\let\dasharrow\dashrightarrow
\global\let\rightleftharpoons\undefined
\DeclareMathSymbol\rightleftharpoons{\mathrel}{AMSa}{"0A}
\global\let\angle\undefined
\DeclareMathSymbol\angle            {\mathord}{AMSa}{"5C}
\global\let\hbar\undefined
\DeclareMathSymbol\hbar             {\mathord}{AMSb}{"7E}
\global\let\sqsubset\undefined
\DeclareMathSymbol\sqsubset         {\mathrel}{AMSa}{"40}
\global\let\sqsupset\undefined
\DeclareMathSymbol\sqsupset         {\mathrel}{AMSa}{"41}
\global\let\mho\undefined
\DeclareMathSymbol\mho              {\mathord}{AMSb}{"66}
\endgroup
\DeclareMathAlphabet\mathfrak{U}{euf}{m}{n}
\SetMathAlphabet\mathfrak{bold}{U}{euf}{b}{n}
\DeclareSymbolFontAlphabet{\mathbb}{AMSb}
\DeclareFontEncodingDefaults{\relax}{\def\accentclass@{7}}
\def\frak{\@subst@obsolete{amsfonts}\frak\mathfrak}
\def\Bbb{\@subst@obsolete{amsfonts}\Bbb\mathbb}
\def\bold{\@subst@obsolete{amsfonts}\bold\mathbf}
\begingroup \catcode`\"=12 \relax
\gdef\newsymbol#1#2#3#4#5{%
  \@obsolete{amsfonts}\newsymbol\DeclareMathSymbol
  \@ifdefinable#1{%
     \edef\next@
       {\ifcase #2 \or
          \hexnumber@\symAMSa\or
          \hexnumber@\symAMSb\fi}%
     \ifx\next@\@empty
       \PackageError{amsfonts}{\Invalid@@\newsymbol}\@ehd%
     \else
      \global\mathchardef#1"#3\next@#4#5
     \fi}}
\endgroup
\long\def\@gobblethree#1#2#3{}
\if@compatibility
  \let\@obsolete\@gobblethree
\else
  \def\@obsolete#1#2#3{\PackageWarning{#1}{%
    Obsolete command \protect#2; \protect#3 should be used instead}}%
\fi
\def\@subst@obsolete#1#2#3{\@obsolete{#1}#2#3\gdef#2{#3}#2}
\if@compatibility \else \endinput \fi
\begingroup \catcode`\"=12
\DeclareMathSymbol\square           {\mathord}{AMSa}{"03}
\DeclareMathSymbol\lozenge          {\mathord}{AMSa}{"06}
\DeclareMathSymbol\vartriangleright {\mathrel}{AMSa}{"42}
\DeclareMathSymbol\vartriangleleft  {\mathrel}{AMSa}{"43}
\DeclareMathSymbol\trianglerighteq  {\mathrel}{AMSa}{"44}
\DeclareMathSymbol\trianglelefteq   {\mathrel}{AMSa}{"45}
\DeclareMathSymbol\rightsquigarrow  {\mathrel}{AMSa}{"20}
\def\@tempa{\not@base\lhd}
\ifx\lhd\@tempa
 \global\let\lhd\vartriangleleft
 \global\let\unlhd\trianglelefteq
 \global\let\rhd\vartriangleright
 \global\let\unrhd\trianglerighteq
 \global\let\Box\square
 \global\let\Diamond\lozenge
 \global\let\leadsto\rightsquigarrow
\xdef\Join{\mathrel{\mathchar"0\hexnumber@\symAMSb 6F\mkern-13.8mu%
  \mathchar"0\hexnumber@\symAMSb 6E}}
\fi
\endgroup
\endinput
%% 
%% End of file `amsfonts.sty'.


==> IAU TeX Barcelona/AMSgen.sty.txt <==
%% 
%% This is file `amsgen.sty',
%% generated with the docstrip utility.
%% 
%% The original source files were:
%% 
%% amsgen.dtx 

%%% ====================================================================
%%%  @LaTeX-file{
%%%     filename        = "amsgen.dtx",
%%%     version         = "1.2a",
%%%     date            = "1995/02/01",
%%%     time            = "11:12:15 EST",
%%%     author          = "American Mathematical Society",
%%%     copyright       = "Copyright (C) 1995 American Mathematical Society,
%%%                        all rights reserved.  Copying of this file is
%%%                        authorized only if either:
%%%                        (1) you make absolutely no changes to your copy,
%%%                        including name; OR
%%%                        (2) if you do make changes, you first rename it
%%%                        to some other name.",
%%%     address         = "American Mathematical Society,
%%%                        Technical Support,
%%%                        Electronic Products and Services,
%%%                        P. O. Box 6248,
%%%                        Providence, RI 02940,
%%%                        USA",
%%%     telephone       = "401-455-4080 or (in the USA and Canada)
%%%                        800-321-4AMS (321-4267)",
%%%     FAX             = "401-331-3842",
%%%     checksum        = "41379 393 1602 14497",
%%%     email           = "tech-support@math.ams.org (Internet)",
%%%     codetable       = "ISO/ASCII",
%%%     keywords        = "latex, amslatex, ams-latex",
%%%     supported       = "yes",
%%%     abstract        = "This is part of the AMS-\LaTeX{} distribution.
%%%                        It contains some general internal macros shared
%%%                        by several different files in AMS-\LaTeX{}.",
%%%     docstring       = "The checksum field above contains a CRC-16
%%%                        checksum as the first value, followed by the
%%%                        equivalent of the standard UNIX wc (word
%%%                        count) utility output of lines, words, and
%%%                        characters.  This is produced by Robert
%%%                        Solovay's checksum utility.",
%%%  }
%%% ====================================================================
\ProvidesFile{amsgen.sty}[1995/02/01 v1.2a]
\providecommand{\@saveprimitive}[2]{\begingroup\escapechar`\\\relax
  \edef\@tempa{\string#1}\edef\@tempb{\meaning#1}%
  \ifx\@tempa\@tempb \global\let#2#1%
  \else
    \edef\@tempb{\meaning#2}%
    \ifx\@tempa\@tempb
    \else
      \@latex@error{Unable to properly define \string#2; primitive
      \noexpand#1no longer primitive}\@eha
    \fi
  \fi
  \endgroup}
\let\@xp=\expandafter
\let\@nx=\noexpand
\newtoks\@emptytoks
\def\@oparg#1[#2]{\@ifnextchar[{#1}{#1[#2]}}
\long\def\@ifempty#1{\@xifempty#1@@..\@nil}
\long\def\@xifempty#1#2@#3#4#5\@nil{%
  \ifx#3#4\@xp\@firstoftwo\else\@xp\@secondoftwo\fi}
\long\def\@ifnotempty#1{\@ifempty{#1}{}}
\def\FN@{\futurelet\@let@token}
\def\DN@{\def\next@}
\def\RIfM@{\relax\ifmmode}
\def\setboxz@h{\setbox\z@\hbox}
\def\wdz@{\wd\z@}
\def\boxz@{\box\z@}
\def\relaxnext@{\let\@let@token\relax}
\def\new@ifnextchar#1#2#3{%
  \let\@tempe #1\def\@tempa{#2}\def\@tempb{#3}\futurelet
    \@tempc\new@ifnch}
\def\new@ifnch{\ifx\@tempc \@tempe \let\@tempd\@tempa
             \else\let\@tempd\@tempb\fi\@tempd}
\def\@ifstar#1#2{\new@ifnextchar *{\def\@tempa*{#1}\@tempa}{#2}}
\@ifundefined{every@math@size}{%
\let\every@math@size=\every@size
\def\glb@settings{%
     \expandafter\ifx\csname S@\f@size\endcsname\relax
       \calculate@math@sizes
     \fi
     \csname S@\f@size\endcsname
      \ifmath@fonts
        \begingroup
          \escapechar\m@ne
          \csname mv@\math@version \endcsname
          \globaldefs\@ne
          \let \glb@currsize \f@size
          \math@fonts
        \endgroup
        \the\every@math@size
      \else
      \fi
}
\def\set@fontsize#1#2#3{%
    \@defaultunits\@tempdimb#2pt\relax\@nnil
    \edef\f@size{\strip@pt\@tempdimb}%
    \@defaultunits\@tempskipa#3pt\relax\@nnil
    \edef\f@baselineskip{\the\@tempskipa}%
    \edef\f@linespread{#1}%
    \let\baselinestretch\f@linespread
      \def\size@update{%
        \baselineskip\f@baselineskip\relax
        \baselineskip\f@linespread\baselineskip
        \normalbaselineskip\baselineskip
        \setbox\strutbox\hbox{%
          \vrule\@height.7\baselineskip
                \@depth.3\baselineskip
                \@width\z@}%
%%%     \the\every@size
        \let\size@update\relax}%
  }
}{}% end \@ifundefined test
\newdimen\ex@
\addto@hook\every@math@size{\compute@ex@}
\def\compute@ex@{%
  \begingroup
  \dimen@-\f@size\p@
  \ifdim\dimen@<-20\p@
    \global\ex@ 1.5\p@
  \else
    \advance\dimen@10\p@ \multiply\dimen@\tw@
    \edef\@tempa{\ifdim\dimen@>\z@ -\fi}%
    \dimen@ \ifdim\dimen@<\z@ -\fi \dimen@
    \advance\dimen@-\@m sp % fudge factor
    \vfuzz\p@
    \def\do{\ifdim\dimen@>\z@
      \vfuzz=.97\vfuzz
      \advance\dimen@ -\p@
      \@xp\do \fi}%
    \do
    \dimen@\p@ \advance\dimen@-\vfuzz
    \global\ex@\p@
    \global\advance\ex@ \@tempa\dimen@
  \fi
  \endgroup
}
\def\@addpunct#1{\ifnum\spacefactor>\@m \else#1\fi}
\def\frenchspacing{\sfcode`\.1006\sfcode`\?1005\sfcode`\!1004%
  \sfcode`\:1003\sfcode`\;1002\sfcode`\,1001 }
\def\@mathmeasure#1#2#3{\setbox#1\hbox{\frozen@everymath\@emptytoks
  \m@th$#2#3$}}
\def\nomath@env{\@amsmath@err{%
  \string\begin{\@currenvir} allowed only in paragraph mode%
}\@ehb% "You've lost some text"
}
\def\Invalid@@{Invalid use of \string}
\endinput
%% 
%% End of file `amsgen.sty'.


==> IAU TeX Barcelona/AMSsymb.sty.txt <==
%% 
%% This is file `amssymb.sty', generated 
%% on <1995/2/1> with the docstrip utility (2.2i).
%% 
%% The original source files were:
%% 
%% amssymb.dtx 
%%% ====================================================================
%%%  @LaTeX-file{
%%%     filename        = "amssymb.dtx",
%%%     version         = "2.2a",
%%%     date            = "1995/02/01",
%%%     time            = "09:02:19 EST",
%%%     author          = "American Mathematical Society",
%%%     copyright       = "Copyright (C) 1994 American Mathematical Society,
%%%                        all rights reserved.  Copying of this file is
%%%                        authorized only if either:
%%%                        (1) you make absolutely no changes to your copy,
%%%                        including name; OR
%%%                        (2) if you do make changes, you first rename it
%%%                        to some other name.",
%%%     address         = "American Mathematical Society,
%%%                        Technical Support,
%%%                        Electronic Products and Services,
%%%                        P. O. Box 6248,
%%%                        Providence, RI 02940,
%%%                        USA",
%%%     telephone       = "401-455-4080 or (in the USA and Canada)
%%%                        800-321-4AMS (321-4267)",
%%%     FAX             = "401-331-3842",
%%%     checksum        = "07698 349 1057 17598",
%%%     email           = "tech-support@math.ams.org (Internet)",
%%%     codetable       = "ISO/ASCII",
%%%     keywords        = "latex, amslatex, ams-latex, math symbol,
%%%                        amsfonts, msam, msbm",
%%%     supported       = "yes",
%%%     abstract        = "This is part of the AMSFonts distribution.
%%%                        It is a \LaTeX{} option that defines symbol
%%%                        names for all the math symbols in the fonts
%%%                        MSAM and MSBM, of the AMSFonts (2.0+) package.",
%%%     docstring       = "The checksum field above contains a CRC-16
%%%                        checksum as the first value, followed by the
%%%                        equivalent of the standard UNIX wc (word
%%%                        count) utility output of lines, words, and
%%%                        characters.  This is produced by Robert
%%%                        Solovay's checksum utility.",
%%%  }
%%% ====================================================================
\NeedsTeXFormat{LaTeX2e}
\ProvidesPackage{amssymb}[1995/02/01 v2.2a]
\DeclareOption{psamsfonts}{\PassOptionsToPackage{psamsfonts}{amsfonts}}
\ProcessOptions\relax
\RequirePackage{amsfonts}[1995/01/01]
\let\square\relax \let\rightsquigarrow\square \let\lozenge\square
\let\vartriangleright\square \let\vartriangleleft\square
\let\trianglerighteq\square \let\trianglelefteq\square
\DeclareMathSymbol{\boxdot}       {\mathbin}{AMSa}{"00}
\DeclareMathSymbol{\boxplus}      {\mathbin}{AMSa}{"01}
\DeclareMathSymbol{\boxtimes}     {\mathbin}{AMSa}{"02}
\DeclareMathSymbol{\square}       {\mathord}{AMSa}{"03}
\DeclareMathSymbol{\blacksquare}  {\mathord}{AMSa}{"04}
\DeclareMathSymbol{\centerdot}    {\mathbin}{AMSa}{"05}
\DeclareMathSymbol{\lozenge}      {\mathord}{AMSa}{"06}
\DeclareMathSymbol{\blacklozenge} {\mathord}{AMSa}{"07}
\DeclareMathSymbol{\circlearrowright}   {\mathrel}{AMSa}{"08}
\DeclareMathSymbol{\circlearrowleft}    {\mathrel}{AMSa}{"09}
%% In amsfonts.sty:
%%\DeclareMathSymbol{\rightleftharpoons}{\mathrel}{AMSa}{"0A}
\DeclareMathSymbol{\leftrightharpoons}  {\mathrel}{AMSa}{"0B}
\DeclareMathSymbol{\boxminus}     {\mathbin}{AMSa}{"0C}
\DeclareMathSymbol{\Vdash}        {\mathrel}{AMSa}{"0D}
\DeclareMathSymbol{\Vvdash}       {\mathrel}{AMSa}{"0E}
\DeclareMathSymbol{\vDash}        {\mathrel}{AMSa}{"0F}
\DeclareMathSymbol{\twoheadrightarrow}  {\mathrel}{AMSa}{"10}
\DeclareMathSymbol{\twoheadleftarrow}   {\mathrel}{AMSa}{"11}
\DeclareMathSymbol{\leftleftarrows}     {\mathrel}{AMSa}{"12}
\DeclareMathSymbol{\rightrightarrows}   {\mathrel}{AMSa}{"13}
\DeclareMathSymbol{\upuparrows}         {\mathrel}{AMSa}{"14}
\DeclareMathSymbol{\downdownarrows} {\mathrel}{AMSa}{"15}
\DeclareMathSymbol{\upharpoonright} {\mathrel}{AMSa}{"16}
 \let\restriction\upharpoonright
\DeclareMathSymbol{\downharpoonright}   {\mathrel}{AMSa}{"17}
\DeclareMathSymbol{\upharpoonleft}  {\mathrel}{AMSa}{"18}
\DeclareMathSymbol{\downharpoonleft}{\mathrel}{AMSa}{"19}
\DeclareMathSymbol{\rightarrowtail} {\mathrel}{AMSa}{"1A}
\DeclareMathSymbol{\leftarrowtail}  {\mathrel}{AMSa}{"1B}
\DeclareMathSymbol{\leftrightarrows}{\mathrel}{AMSa}{"1C}
\DeclareMathSymbol{\rightleftarrows}{\mathrel}{AMSa}{"1D}
\DeclareMathSymbol{\Lsh}            {\mathrel}{AMSa}{"1E}
\DeclareMathSymbol{\Rsh}            {\mathrel}{AMSa}{"1F}
\DeclareMathSymbol{\rightsquigarrow}  {\mathrel}{AMSa}{"20}
\DeclareMathSymbol{\leftrightsquigarrow}{\mathrel}{AMSa}{"21}
\DeclareMathSymbol{\looparrowleft}  {\mathrel}{AMSa}{"22}
\DeclareMathSymbol{\looparrowright} {\mathrel}{AMSa}{"23}
\DeclareMathSymbol{\circeq}       {\mathrel}{AMSa}{"24}
\DeclareMathSymbol{\succsim}      {\mathrel}{AMSa}{"25}
\DeclareMathSymbol{\gtrsim}       {\mathrel}{AMSa}{"26}
\DeclareMathSymbol{\gtrapprox}    {\mathrel}{AMSa}{"27}
\DeclareMathSymbol{\multimap}     {\mathrel}{AMSa}{"28}
\DeclareMathSymbol{\therefore}    {\mathrel}{AMSa}{"29}
\DeclareMathSymbol{\because}      {\mathrel}{AMSa}{"2A}
\DeclareMathSymbol{\doteqdot}     {\mathrel}{AMSa}{"2B}
 \let\Doteq\doteqdot
\DeclareMathSymbol{\triangleq}    {\mathrel}{AMSa}{"2C}
\DeclareMathSymbol{\precsim}      {\mathrel}{AMSa}{"2D}
\DeclareMathSymbol{\lesssim}      {\mathrel}{AMSa}{"2E}
\DeclareMathSymbol{\lessapprox}   {\mathrel}{AMSa}{"2F}
\DeclareMathSymbol{\eqslantless}  {\mathrel}{AMSa}{"30}
\DeclareMathSymbol{\eqslantgtr}   {\mathrel}{AMSa}{"31}
\DeclareMathSymbol{\curlyeqprec}  {\mathrel}{AMSa}{"32}
\DeclareMathSymbol{\curlyeqsucc}  {\mathrel}{AMSa}{"33}
\DeclareMathSymbol{\preccurlyeq}  {\mathrel}{AMSa}{"34}
\DeclareMathSymbol{\leqq}         {\mathrel}{AMSa}{"35}
\DeclareMathSymbol{\leqslant}     {\mathrel}{AMSa}{"36}
\DeclareMathSymbol{\lessgtr}      {\mathrel}{AMSa}{"37}
\DeclareMathSymbol{\backprime}    {\mathord}{AMSa}{"38}
\DeclareMathSymbol{\risingdotseq} {\mathrel}{AMSa}{"3A}
\DeclareMathSymbol{\fallingdotseq}{\mathrel}{AMSa}{"3B}
\DeclareMathSymbol{\succcurlyeq}  {\mathrel}{AMSa}{"3C}
\DeclareMathSymbol{\geqq}         {\mathrel}{AMSa}{"3D}
\DeclareMathSymbol{\geqslant}     {\mathrel}{AMSa}{"3E}
\DeclareMathSymbol{\gtrless}      {\mathrel}{AMSa}{"3F}
%% in amsfonts.sty
%% \DeclareMathSymbol{\sqsubset}    {\mathrel}{AMSa}{"40}
%% \DeclareMathSymbol{\sqsupset}    {\mathrel}{AMSa}{"41}
\DeclareMathSymbol{\vartriangleright}{\mathrel}{AMSa}{"42}
\DeclareMathSymbol{\vartriangleleft} {\mathrel}{AMSa}{"43}
\DeclareMathSymbol{\trianglerighteq} {\mathrel}{AMSa}{"44}
\DeclareMathSymbol{\trianglelefteq}  {\mathrel}{AMSa}{"45}
\DeclareMathSymbol{\bigstar}    {\mathord}{AMSa}{"46}
\DeclareMathSymbol{\between}    {\mathrel}{AMSa}{"47}
\DeclareMathSymbol{\blacktriangledown}  {\mathord}{AMSa}{"48}
\DeclareMathSymbol{\blacktriangleright} {\mathrel}{AMSa}{"49}
\DeclareMathSymbol{\blacktriangleleft}  {\mathrel}{AMSa}{"4A}
\DeclareMathSymbol{\vartriangle}        {\mathrel}{AMSa}{"4D}
\DeclareMathSymbol{\blacktriangle}      {\mathord}{AMSa}{"4E}
\DeclareMathSymbol{\triangledown}       {\mathord}{AMSa}{"4F}
\DeclareMathSymbol{\eqcirc}       {\mathrel}{AMSa}{"50}
\DeclareMathSymbol{\lesseqgtr}    {\mathrel}{AMSa}{"51}
\DeclareMathSymbol{\gtreqless}    {\mathrel}{AMSa}{"52}
\DeclareMathSymbol{\lesseqqgtr}   {\mathrel}{AMSa}{"53}
\DeclareMathSymbol{\gtreqqless}   {\mathrel}{AMSa}{"54}
\DeclareMathSymbol{\Rrightarrow}  {\mathrel}{AMSa}{"56}
\DeclareMathSymbol{\Lleftarrow}   {\mathrel}{AMSa}{"57}
\DeclareMathSymbol{\veebar}       {\mathbin}{AMSa}{"59}
\DeclareMathSymbol{\barwedge}     {\mathbin}{AMSa}{"5A}
\DeclareMathSymbol{\doublebarwedge} {\mathbin}{AMSa}{"5B}
%% In amsfonts.sty
%%\DeclareMathSymbol{\angle}        {\mathord}{AMSa}{"5C}
\DeclareMathSymbol{\measuredangle}  {\mathord}{AMSa}{"5D}
\DeclareMathSymbol{\sphericalangle} {\mathord}{AMSa}{"5E}
\DeclareMathSymbol{\varpropto}    {\mathrel}{AMSa}{"5F}
\DeclareMathSymbol{\smallsmile}   {\mathrel}{AMSa}{"60}
\DeclareMathSymbol{\smallfrown}   {\mathrel}{AMSa}{"61}
\DeclareMathSymbol{\Subset}       {\mathrel}{AMSa}{"62}
\DeclareMathSymbol{\Supset}       {\mathrel}{AMSa}{"63}
\DeclareMathSymbol{\Cup}          {\mathbin}{AMSa}{"64}
 \let\doublecup\Cup
\DeclareMathSymbol{\Cap}          {\mathbin}{AMSa}{"65}
 \let\doublecap\Cap
\DeclareMathSymbol{\curlywedge}   {\mathbin}{AMSa}{"66}
\DeclareMathSymbol{\curlyvee}     {\mathbin}{AMSa}{"67}
\DeclareMathSymbol{\leftthreetimes} {\mathbin}{AMSa}{"68}
\DeclareMathSymbol{\rightthreetimes}{\mathbin}{AMSa}{"69}
\DeclareMathSymbol{\subseteqq}    {\mathrel}{AMSa}{"6A}
\DeclareMathSymbol{\supseteqq}    {\mathrel}{AMSa}{"6B}
\DeclareMathSymbol{\bumpeq}       {\mathrel}{AMSa}{"6C}
\DeclareMathSymbol{\Bumpeq}       {\mathrel}{AMSa}{"6D}
\DeclareMathSymbol{\lll}          {\mathrel}{AMSa}{"6E}
 \let\llless\lll
\DeclareMathSymbol{\ggg}          {\mathrel}{AMSa}{"6F}
 \let\gggtr\ggg
\DeclareMathSymbol{\circledS}     {\mathord}{AMSa}{"73}
\DeclareMathSymbol{\pitchfork}    {\mathrel}{AMSa}{"74}
\DeclareMathSymbol{\dotplus}      {\mathbin}{AMSa}{"75}
\DeclareMathSymbol{\backsim}      {\mathrel}{AMSa}{"76}
\DeclareMathSymbol{\backsimeq}    {\mathrel}{AMSa}{"77}
\DeclareMathSymbol{\complement}   {\mathord}{AMSa}{"7B}
\DeclareMathSymbol{\intercal}     {\mathbin}{AMSa}{"7C}
\DeclareMathSymbol{\circledcirc}  {\mathbin}{AMSa}{"7D}
\DeclareMathSymbol{\circledast}   {\mathbin}{AMSa}{"7E}
\DeclareMathSymbol{\circleddash}  {\mathbin}{AMSa}{"7F}
%%   Begin AMSb declarations
\DeclareMathSymbol{\lvertneqq}    {\mathrel}{AMSb}{"00}
\DeclareMathSymbol{\gvertneqq}    {\mathrel}{AMSb}{"01}
\DeclareMathSymbol{\nleq}         {\mathrel}{AMSb}{"02}
\DeclareMathSymbol{\ngeq}         {\mathrel}{AMSb}{"03}
\DeclareMathSymbol{\nless}        {\mathrel}{AMSb}{"04}
\DeclareMathSymbol{\ngtr}         {\mathrel}{AMSb}{"05}
\DeclareMathSymbol{\nprec}        {\mathrel}{AMSb}{"06}
\DeclareMathSymbol{\nsucc}        {\mathrel}{AMSb}{"07}
\DeclareMathSymbol{\lneqq}        {\mathrel}{AMSb}{"08}
\DeclareMathSymbol{\gneqq}        {\mathrel}{AMSb}{"09}
\DeclareMathSymbol{\nleqslant}    {\mathrel}{AMSb}{"0A}
\DeclareMathSymbol{\ngeqslant}    {\mathrel}{AMSb}{"0B}
\DeclareMathSymbol{\lneq}         {\mathrel}{AMSb}{"0C}
\DeclareMathSymbol{\gneq}         {\mathrel}{AMSb}{"0D}
\DeclareMathSymbol{\npreceq}      {\mathrel}{AMSb}{"0E}
\DeclareMathSymbol{\nsucceq}      {\mathrel}{AMSb}{"0F}
\DeclareMathSymbol{\precnsim}     {\mathrel}{AMSb}{"10}
\DeclareMathSymbol{\succnsim}     {\mathrel}{AMSb}{"11}
\DeclareMathSymbol{\lnsim}        {\mathrel}{AMSb}{"12}
\DeclareMathSymbol{\gnsim}        {\mathrel}{AMSb}{"13}
\DeclareMathSymbol{\nleqq}        {\mathrel}{AMSb}{"14}
\DeclareMathSymbol{\ngeqq}        {\mathrel}{AMSb}{"15}
\DeclareMathSymbol{\precneqq}     {\mathrel}{AMSb}{"16}
\DeclareMathSymbol{\succneqq}     {\mathrel}{AMSb}{"17}
\DeclareMathSymbol{\precnapprox}  {\mathrel}{AMSb}{"18}
\DeclareMathSymbol{\succnapprox}  {\mathrel}{AMSb}{"19}
\DeclareMathSymbol{\lnapprox}     {\mathrel}{AMSb}{"1A}
\DeclareMathSymbol{\gnapprox}     {\mathrel}{AMSb}{"1B}
\DeclareMathSymbol{\nsim}         {\mathrel}{AMSb}{"1C}
\DeclareMathSymbol{\ncong}        {\mathrel}{AMSb}{"1D}
\DeclareMathSymbol{\diagup}       {\mathord}{AMSb}{"1E}
\DeclareMathSymbol{\diagdown}     {\mathord}{AMSb}{"1F}
\DeclareMathSymbol{\varsubsetneq}   {\mathrel}{AMSb}{"20}
\DeclareMathSymbol{\varsupsetneq}   {\mathrel}{AMSb}{"21}
\DeclareMathSymbol{\nsubseteqq}     {\mathrel}{AMSb}{"22}
\DeclareMathSymbol{\nsupseteqq}     {\mathrel}{AMSb}{"23}
\DeclareMathSymbol{\subsetneqq}     {\mathrel}{AMSb}{"24}
\DeclareMathSymbol{\supsetneqq}     {\mathrel}{AMSb}{"25}
\DeclareMathSymbol{\varsubsetneqq}  {\mathrel}{AMSb}{"26}
\DeclareMathSymbol{\varsupsetneqq}  {\mathrel}{AMSb}{"27}
\DeclareMathSymbol{\subsetneq}      {\mathrel}{AMSb}{"28}
\DeclareMathSymbol{\supsetneq}      {\mathrel}{AMSb}{"29}
\DeclareMathSymbol{\nsubseteq}      {\mathrel}{AMSb}{"2A}
\DeclareMathSymbol{\nsupseteq}      {\mathrel}{AMSb}{"2B}
\DeclareMathSymbol{\nparallel}      {\mathrel}{AMSb}{"2C}
\DeclareMathSymbol{\nmid}           {\mathrel}{AMSb}{"2D}
\DeclareMathSymbol{\nshortmid}      {\mathrel}{AMSb}{"2E}
\DeclareMathSymbol{\nshortparallel} {\mathrel}{AMSb}{"2F}
\DeclareMathSymbol{\nvdash}         {\mathrel}{AMSb}{"30}
\DeclareMathSymbol{\nVdash}         {\mathrel}{AMSb}{"31}
\DeclareMathSymbol{\nvDash}         {\mathrel}{AMSb}{"32}
\DeclareMathSymbol{\nVDash}         {\mathrel}{AMSb}{"33}
\DeclareMathSymbol{\ntrianglerighteq}{\mathrel}{AMSb}{"34}
\DeclareMathSymbol{\ntrianglelefteq}{\mathrel}{AMSb}{"35}
\DeclareMathSymbol{\ntriangleleft}  {\mathrel}{AMSb}{"36}
\DeclareMathSymbol{\ntriangleright} {\mathrel}{AMSb}{"37}
\DeclareMathSymbol{\nleftarrow}     {\mathrel}{AMSb}{"38}
\DeclareMathSymbol{\nrightarrow}    {\mathrel}{AMSb}{"39}
\DeclareMathSymbol{\nLeftarrow}     {\mathrel}{AMSb}{"3A}
\DeclareMathSymbol{\nRightarrow}    {\mathrel}{AMSb}{"3B}
\DeclareMathSymbol{\nLeftrightarrow}{\mathrel}{AMSb}{"3C}
\DeclareMathSymbol{\nleftrightarrow}{\mathrel}{AMSb}{"3D}
\DeclareMathSymbol{\divideontimes}  {\mathbin}{AMSb}{"3E}
\DeclareMathSymbol{\varnothing}     {\mathord}{AMSb}{"3F}
\DeclareMathSymbol{\nexists}        {\mathord}{AMSb}{"40}
\DeclareMathSymbol{\Finv}           {\mathord}{AMSb}{"60}
\DeclareMathSymbol{\Game}           {\mathord}{AMSb}{"61}
%% In amsfonts.sty:
%%\DeclareMathSymbol{\mho}          {\mathord}{AMSb}{"66}
\DeclareMathSymbol{\eth}            {\mathord}{AMSb}{"67}
\DeclareMathSymbol{\eqsim}          {\mathrel}{AMSb}{"68}
\DeclareMathSymbol{\beth}           {\mathord}{AMSb}{"69}
\DeclareMathSymbol{\gimel}          {\mathord}{AMSb}{"6A}
\DeclareMathSymbol{\daleth}         {\mathord}{AMSb}{"6B}
\DeclareMathSymbol{\lessdot}        {\mathbin}{AMSb}{"6C}
\DeclareMathSymbol{\gtrdot}         {\mathbin}{AMSb}{"6D}
\DeclareMathSymbol{\ltimes}         {\mathbin}{AMSb}{"6E}
\DeclareMathSymbol{\rtimes}         {\mathbin}{AMSb}{"6F}
\DeclareMathSymbol{\shortmid}       {\mathrel}{AMSb}{"70}
\DeclareMathSymbol{\shortparallel}  {\mathrel}{AMSb}{"71}
\DeclareMathSymbol{\smallsetminus}  {\mathbin}{AMSb}{"72}
\DeclareMathSymbol{\thicksim}       {\mathrel}{AMSb}{"73}
\DeclareMathSymbol{\thickapprox}    {\mathrel}{AMSb}{"74}
\DeclareMathSymbol{\approxeq}       {\mathrel}{AMSb}{"75}
\DeclareMathSymbol{\succapprox}     {\mathrel}{AMSb}{"76}
\DeclareMathSymbol{\precapprox}     {\mathrel}{AMSb}{"77}
\DeclareMathSymbol{\curvearrowleft} {\mathrel}{AMSb}{"78}
\DeclareMathSymbol{\curvearrowright}{\mathrel}{AMSb}{"79}
\DeclareMathSymbol{\digamma}        {\mathord}{AMSb}{"7A}
\DeclareMathSymbol{\varkappa}       {\mathord}{AMSb}{"7B}
\DeclareMathSymbol{\Bbbk}           {\mathord}{AMSb}{"7C}
\DeclareMathSymbol{\hslash}         {\mathord}{AMSb}{"7D}
%% In amsfonts.sty:
%%\DeclareMathSymbol{\hbar}         {\mathord}{AMSb}{"7E}
\DeclareMathSymbol{\backepsilon}    {\mathrel}{AMSb}{"7F}
\endinput
%% 
%% End of file `amssymb.sty'.


==> IAU TeX Barcelona/Keywords.txt <==
The editors of ApJ, A&A, and MNRAS have adopted these headings for use 
in the indexes of the three journals. Revisions and updating are made 
annually by agreement among the editors. If you feel that the list lacks 
an important heading, or that other revisions are needed, please send 
an e-mail message to: apj@as.arizona.edu.  

GENERAL  
editorials, notices
errata, addenda
extraterrestrial intelligence
history and philosophy of astronomy
miscellaneous
obituaries, biographies
sociology of astronomy
standards  

PHYSICAL DATA AND PROCESSES  
acceleration of particles
accretion, accretion disks
astrobiology
astrochemistry
atomic data
atomic processes
black hole physics
conduction
convection
dense matter
diffusion
elementary particles
equation of state
gravitation
gravitational lensing
gravitational waves
hydrodynamics
instabilities
line: formation
line: identification
line: profiles
magnetic fields
(magnetohydrodynamics:) MHD
masers
molecular data
molecular processes
neutrinos
nuclear reactions, nucleosynthesis, abundances
plasmas
polarization
radiation mechanisms: general
radiation mechanisms: nonthermal
radiation mechanisms: thermal
radiative transfer
relativity
scattering
shock waves
stellar dynamics
turbulence
waves   

ASTRONOMICAL INSTRUMENTATION, METHODS AND TECHNIQUES  
atmospheric effects
balloons
celestial mechanics
space vehicles
instrumentation: adaptive optics
instrumentation: detectors
instrumentation: high angular resolution
instrumentation: interferometers
instrumentation: miscellaneous
instrumentation: photometers
instrumentation: polarimeters
instrumentation: spectrographs
methods: analytical
methods: data analysis
methods: laboratory
methods: miscellaneous
methods: n-body simulations
methods: numerical
methods: statistical
site testing
space vehicles: instruments
techniques: high angular resolution
techniques: image processing
techniques: interferometric
techniques: miscellaneous
techniques: photometric
techniques: polarimetric
techniques: radar astronomy
techniques: radial velocities
techniques: spectroscopic
telescopes   

ASTRONOMICAL DATA BASES  
astronomical data bases: miscellaneous
atlases
catalogs
surveys   

ASTROMETRY AND CELESTIAL MECHANICS  
 astrometry
eclipses
ephemerides
occultations
reference systems
time   

THE SUN  
Sun: abundances
Sun: activity
Sun: atmospheric motions
Sun: atmosphere
Sun: chromosphere
Sun: corona
Sun: coronal mass ejections (CMEs)
Sun: evolution
Sun: faculae, plages
Sun: filaments
Sun: flares
Sun: fundamental parameters
Sun: general
Sun: granulation
Sun: helioseismology
Sun: infrared
Sun: interior
Sun: magnetic fields
Sun: oscillations
Sun: particle emission
Sun: photosphere
Sun: prominences
Sun: radio radiation
Sun: rotation
(Sun:) solar-terrestrial relations
(Sun:) solar wind
(Sun:) sunspots
Sun: transition region
Sun: UV radiation
Sun: X-rays, gamma rays   

SOLAR SYSTEM  
comets: general
comets: individual (..., ...)
Earth
interplanetary medium
Kuiper Belt
meteors, meteoroids
minor planets, asteroids
Moon
Oort Cloud
planets: rings
planets and satellites: formation
planets and satellites: general
planets and satellites: individual (alphabetic order)
solar system: formation
solar system: general   

STARS  
stars: abundances
stars: activity
stars: AGB and post-AGB
stars: atmospheres
(stars:) binaries (including multiple): close
(stars:) binaries: eclipsing
(stars:) binaries: general
(stars:) binaries: symbiotic
(stars:) binaries: spectroscopic
(stars:) binaries: visual
(stars:) blue stragglers
stars: carbon
stars: chemically peculiar
stars: chromospheres
(stars:) circumstellar matter
stars: coronae
stars: distances
stars: dwarf novae
stars: early-type
stars: emission-line, Be
stars: evolution
stars: flare
stars: formation
stars: fundamental parameters (classification, colors, luminosities, masses, radii, temperatures, etc.)
stars: general
(stars:) Hertzsprung-Russell diagram
stars: horizontal-branch
stars: imaging
stars: individual (..., ...)
stars: interiors
stars: kinematics
stars: late-type
stars: low-mass, brown dwarfs
stars: luminosity function, mass function
stars: magnetic fields
stars: mass loss
stars: neutron
(stars:) novae, cataclysmic variables
stars: oscillations (including pulsations)
(stars:) planetary systems
(stars:) planetary systems: formation
(stars:) planetary systems: protoplanetary disks
stars: Population II
stars: pre--main-sequence
(stars:) pulsars: general
(stars:) pulsars: individual (..., ...)
stars: rotation
stars: spots
stars: statistics
(stars:) subdwarfs
(stars:) supergiants
(stars:) supernovae: general
(stars:) supernovae: individual (..., ...)
stars: winds, outflows
(stars: variables:) Cepheids
(stars: variables:) delta Scuti
stars: variables: other
(stars:) white dwarfs
stars: Wolf-Rayet   

INTERSTELLAR MEDIUM (ISM), NEBULAE  
ISM: abundances
ISM: atoms
ISM: bubbles
ISM: clouds
(ISM:) cosmic rays
(ISM:) dust, extinction
ISM: evolution
ISM: general
ISM: globules
ISM: Herbig-Haro objects
(ISM:) HII regions
ISM: individual (..., ...) (except planetary nebulae)
ISM: jets and outflows
ISM: kinematics and dynamics
ISM: lines and bands
ISM: magnetic fields
ISM: molecules
(ISM:) planetary nebulae: general
(ISM:) planetary nebulae: individual (..., ...)
(ISM:) reflection nebulae
ISM: structure
(ISM:) supernova remnants   

THE GALAXY  
Galaxy: abundances
Galaxy: bulge
Galaxy: center
Galaxy: disk
Galaxy: evolution
Galaxy: formation
Galaxy: fundamental parameters
Galaxy: general
(Galaxy:) globular clusters: general
(Galaxy:) globular clusters: individual (..., ...)
Galaxy: halo
Galaxy: kinematics and dynamics
Galaxy: nucleus
(Galaxy:) open clusters and associations: general
(Galaxy:) open clusters and associations: individual (..., ...)
(Galaxy:) solar neighborhood
Galaxy: stellar content
Galaxy: structure   

GALAXIES  
galaxies: abundances
galaxies: active
(galaxies:) BL Lacertae objects: general
(galaxies:) BL Lacertae objects: individual (..., ...)
galaxies: bulges
galaxies: clusters: general
galaxies: clusters: individual (..., ...)
galaxies: star clusters
(galaxies:) cooling flows
galaxies: distances and redshifts
galaxies: dwarf
galaxies: elliptical and lenticular, cD
galaxies: evolution
galaxies: formation
galaxies: fundamental parameters (classification, colors, luminosities, masses, radii, etc.)
galaxies: general
galaxies: halos
galaxies: high-redshift
galaxies: individual (..., ...)
galaxies: interactions
(galaxies:) intergalactic medium
galaxies: ISM
galaxies: irregular
galaxies: jets
galaxies: kinematics and dynamics
(galaxies:) Local Group
galaxies: luminosity function, mass function
(galaxies:) Magellanic Clouds
galaxies: magnetic fields
galaxies: nuclei
galaxies: peculiar
galaxies: photometry
(galaxies:) quasars: absorption lines
(galaxies:) quasars: emission lines
(galaxies:) quasars: general
(galaxies:) quasars: individual (..., ...)
galaxies: Seyfert
galaxies: spiral
galaxies: starburst
galaxies: star clusters
galaxies: statistics
galaxies: stellar content
galaxies: structure   

COSMOLOGY  
(cosmology:) cosmic microwave background
(cosmology:) cosmological parameters
cosmology: miscellaneous
cosmology: observations
cosmology: theory
(cosmology:) dark matter
(cosmology:) diffuse radiation
(cosmology:) distance scale
(cosmology:) early universe
(cosmology:) large-scale structure of universe   

SOURCES AS A FUNCTION OF WAVELENGTH  
gamma rays: bursts
gamma rays: observations
gamma rays: theory
infrared: galaxies
infrared: general
infrared: ISM
infrared: solar system
infrared: stars
radio continuum: galaxies
radio continuum: general
radio continuum: ISM
radio continuum: solar system
radio continuum: stars
radio lines: galaxies
radio lines: general
radio lines: ISM
radio lines: solar system
radio lines: stars
submillimeter
ultraviolet: galaxies
ultraviolet: general
ultraviolet: ISM
ultraviolet: solar system
ultraviolet: stars
X-rays: binaries
X-rays: bursts
X-rays: diffuse background
X-rays: galaxies
X-rays: galaxies: clusters
X-rays: general
X-rays: individual (..., ...)
X-rays: ISM
X-rays: stars   


==> IAU TeX Barcelona/pagefram.sty.txt <==
%%
%%  pageframe.sty for LaTeX 2e by Mark Reed
%%
%%  Generated from pageframe.sty by Cameron Smith
%%  18 Sept 1990, 16 Oct 1990, 21 Nov 1990, 14 Nov 1991
%%  v0.1 -- First release. 18.4.97, M. Reed
%%  v0.2 -- Added \killcropmarks and \nextpagestyle. Updated output
%%          routine for use with LaTeX 2e <1997/12/01>. 23.4.98, M. Reed
%%
%%  By default, draws a frame around the text area to represent
%%  the edge of the paper -- useful when pages for a book of size
%%  7x9 inches (for example) is being proofed on 8 1/2 x 11 inch
%%  paper.  If \pageframefalse is executed, the part of the frame
%%  beside the text is removed, leaving only the corner marks
%%  to use for checking registration and for cropping.
%%  The full frame can be restored by executing \pageframetrue.
%%
%%  This shows the results of
%%
%%       \pageframetrue  and   \pageframefalse
%%
%%        _|__________|_       _|          |_
%%         |          |
%%         |          |
%%         |          |
%%         |          |
%%         |          |
%%         |          |
%%        _|__________|_       _            _
%%         |          |         |          |
%%
%%
%%  This style option also prints (outside the page area) a timestamp,
%%  a job ID, and the page number and a sequence number on each page.
%%  The sequence number advances throughout the document, so even if
%%  there is a page (i) and several pages 1, only the first page
%%  will have sequence number 1.
%%
%%  An oversight in the original version sometimes caused the tag line
%%  to be printed in an unusual font (if that was the last-used font
%%  on the preceding page).  The current version explicitly sets the
%%  font for the tag line so that this won't happen.  The default is
%%  to use cmr10, since it's highly unlikely that there are any TeX
%%  sites that don't have this font available, but the \pffont macro
%%  is provided in case another font is desired.
%%
%%  Two more features have been added: an "inner skeleton", consisting
%%  of rules that demarcate the header, footer, and text area, and a
%%  "text grid" that can be placed inside the text area.  Use
%%  "\innerskeltrue" or "\innerskelfalse" to control the skeleton
%%  and "\textgridtrue" or "\textgridfalse" to control the text grid.
%%  Use (for example) "\gridsize{10pt}{12pt}" to make a grid whose
%%  squares have width 10pt and height 12pt.
%%
%%  To use this style option, include pageframe as an optional argument
%%  in the \documentstyle command, e.g.
%%
%%                 \documentstyle[pageframe]{book}
%%
%%  Also you must tell LaTeX the height of the paper you are using
%%  (it can deduce the width for itself).  You do this by including
%%  a declaration such as
%%                         \paperheight{9in}
%%
%%  in the preamble of your document.  This *must* appear before
%%  the first page of output, because the new output routine
%%  uses this value.  (If you forget to specify it, then two
%%  things will happen: the vertical rules at the sides of the
%%  text will disappear, because LaTeX thinks they have height 0pt,
%%  and the rule that represents the bottom of the paper will be
%%  flush against the bottom of the footer.)
%%
%%  Since this style file modifies (a part of) LaTeX's output routine,
%%  it is exceedingly unlikely to be compatible with any other style
%%  option that also modifies the output routine.
%%
%%  Please direct comments and bug reports by electronic mail
%%  to texline@cup.cam.ac.uk
%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\NeedsTeXFormat{LaTeX2e}[1997/12/01]
\ProvidesPackage{pagefram}[1998/04/23 v0.2 CUP LaTeX 2e package]

\def\vb@xt@{\vbox to}
\let\@themargin=\oddsidemargin

%%
%% This is the timestamp
%%
\@tempcnta\time\@tempcntb\@tempcnta
\divide\@tempcntb by 60\multiply\@tempcntb by 60\advance\@tempcnta-\@tempcntb
\divide\@tempcntb by 60
\edef\@@@timestamp{\vrule \@height.4in \@depth.3in \@width\z@
	   \hskip.5in\today\space\space
	   \ifnum\@tempcntb<10 0\fi
	   \number\@tempcntb:\ifnum\@tempcnta<10 0\fi\number\@tempcnta
	   \space\space\space\space\space\space\jobname
	   \space\space\space\space\space\space
}

%%
%%  \pffont lets us specify the font to use for the tag line
%%  By default we use whatever font is current when this file is
%%  being loaded.  This will normally be cmr10; in any case we're
%%  selecting a font which is (a) certainly available on the system
%%  were running on and (b) probably suitable for this purpose
%%  (normal-sized roman text).
%%
\def\pffont#1{\global\font\@@@pffont=#1\relax}
\def\@@@pffont{\global\let\@@@pffont}
\expandafter\@@@pffont\the\font

\newcount\@@@sheetcount

%%
%% This is the code that makes the "inner skeleton".
%%
\newif\ifinnerskel
\newif\iftextgrid
\textgridtrue
\newdimen\@@@gridwd\newdimen\@@@gridht
\def\gridsize#1#2{\global\@@@gridwd#1\global\@@@gridht#2}
\@@@gridwd 10\p@ \@@@gridht 10\p@

\def\@@@innerskel{\vb@xt@\z@{%
\vskip \topmargin
\vb@xt@\z@{\vss\hrule \@width\textwidth}%
\vskip \headheight
\vb@xt@\z@{\vss\hrule \@width\textwidth}%
\vskip \headsep
\vb@xt@\z@{\vss\hrule \@width\textwidth}%
\iftextgrid
\vb@xt@\z@{\vb@xt@ \textheight{%
\leaders\vb@xt@ \@@@gridht{\vss\hrule \@width\textwidth}\vfil
}\vss}%
\fi
\hb@xt@ \textwidth{\llap{\vrule \@height\textheight}%
\iftextgrid\leaders\hb@xt@\@@@gridwd{\hfil\vrule \@height\textheight}\fi\hfil
\vrule \@height\textheight}%
\vb@xt@\z@{\vss\hrule \@width\textwidth}%
\vskip \footskip
\vb@xt@\z@{\vss\hrule \@width\textwidth}%
\vskip -\footheight
\vb@xt@\z@{\vss\hrule \@width\textwidth}%
\vss
}}

%%
%%  The paper width can be deduced from the text width and margins,
%%  but the paper height must be specified.
%%
\newdimen\@@@pageheight
\def\paperheight#1{\global\@@@pageheight#1}
\newdimen\@@@pagewidth

%%
%%  The part of the output routine that puts the frame on the
%%  page to represent the edge of the paper is surrounded by
%%  \ifpageframe...\fi so that it can be suppressed.
%%
\newif\ifpageframe
\pageframetrue

%%
%%  \@@@cropmark should be followed by two letters, the first of which
%%  is t or b (for top or bottom) and the second l or r (left or right).
%%  It makes a box of height, width, and depth 0pt, but with a
%%  crop mark extending above or below and left or right of the base point.
%%
%%  The arms of the crop mark do not quite meet, but are positioned
%%  so that if they were extended to meet, the meeting point would be
%%  the corner of the paper.  This is to allow a little leeway for
%%  positioning and cutting the paper.
%%
\def\@@@cropmark#1#2{%
\csname#2lap\endcsname{%
\vb@xt@\z@{%
\if#1t\vss\else
\hb@xt@ .5in{\if#2r\hfil\fi
\vrule \@width.45in \@height.4\p@ \@depth\z@\if#2l\hfil\fi}%
\vglue.05in\fi%
\hb@xt@ .5in{\if#2l\hfil\fi\vrule \@height.45in \@depth\z@\if#2r\hfil\fi}%
\if#1b\vss\else
\vglue.05in%
\hb@xt@ .5in{\if#2r\hfil\fi
\vrule \@width.45in \@height.4\p@ \@depth\z@\if#2l\hfil\fi}%
\fi%
}}%
}

\newcommand\killcropmarks{\global\let\@@@cropmark\@gobbletwo}

\let\@theothermargin\@themargin

\newif\ifnoinfo  \noinfotrue % turns of timestamp etc. at top of page

\newif\if@NextPageStyle
\newcount\@NextCount
\newcount\@NextLimit

\newcommand\nextpagestyle{\@ifnextchar[{\@xnextpstyle}{\@xnextpstyle[0]}}
\def\@xnextpstyle[#1]#2{%
  \global\@NextCount=\z@
  \ifnum#1=\z@
    \global\@NextLimit=\tw@
    \global\@NextPageStyletrue
    \gdef\@NextStyle{#2}%
  \else
    \ifnum#1<\tw@
      \errmessage{The [n] argument in the \string\nextpagestyle
                  \space command must be >1.^^J
                  \space The command has been ignored}%
    \else
      \global\@NextLimit=#1\relax
      \global\advance\@NextLimit \@ne
      \global\@NextPageStyletrue
      \gdef\@NextStyle{#2}%
    \fi
  \fi
}

% Adapted from LATEX.LTX [1997/12/01]

\ifx\normalsfcodes\undefined \let\normalsfcodes\relax\fi

\def\@outputpage{%
  \begingroup           % the \endgroup is put in by \aftergroup
    \let \protect \noexpand
    \@resetactivechars
    \@parboxrestore
    \global\advance\@@@sheetcount \@ne
    \shipout \vbox{%
      \set@typeset@protect
      \aftergroup \endgroup
      \aftergroup \set@typeset@protect
                                % correct? or just restore by ending
                                % the group?
      \if@specialpage
        \global\@specialpagefalse\@nameuse{ps@\@specialstyle}%
      \fi
      \if@NextPageStyle
        \ifnum\@NextCount>\z@
          \ifnum\@NextCount<\@NextLimit
            \@nameuse{ps@\@NextStyle}%
          \else
            \global\@NextPageStylefalse
          \fi
        \fi
      \fi
      \if@twoside
        \ifodd\count\z@ \let\@thehead\@oddhead \let\@thefoot\@oddfoot
          \let\@themargin\oddsidemargin
          \let\@theothermargin\evensidemargin
        \else \let\@thehead\@evenhead
          \let\@thefoot\@evenfoot \let\@themargin\evensidemargin
          \let\@theothermargin\oddsidemargin
        \fi
      \fi
      \reset@font
      \normalsize
      \normalsfcodes
      \let\label\@gobble
      \let\index\@gobble
      \let\glossary\@gobble
      \baselineskip\z@skip \lineskip\z@skip \lineskiplimit\z@
      \@begindvi
      \vb@xt@\z@{\vss
        \hbox{\ifnoinfo \else
          \@@@pffont\@@@timestamp Sheet number \number\@@@sheetcount
          \space\space Page number \thepage\fi}%
        \hrule \@height\z@ \@depth\z@
      }%
      \@@@pagewidth\@themargin \advance\@@@pagewidth\textwidth
      \advance\@@@pagewidth\@theothermargin
      \hbox{\@@@cropmark tl\hskip\@@@pagewidth\@@@cropmark tr}%
      \ifpageframe \vb@xt@\z@{\vss\hrule \@width\@@@pagewidth}\fi
      \hbox{%
        \ifpageframe
          \llap{\vrule \@height\z@ \@depth\@@@pageheight}%
        \else
          \vrule \@height\z@ \@depth\@@@pageheight \@width\z@
        \fi
        \hskip\@themargin
        \vtop{%
          \ifinnerskel\@@@innerskel\fi
          \vskip \topmargin
%%%          \moveright\@themargin
          \vbox {%
            \setbox\@tempboxa \vbox to\headheight{%
              \vfil
              \color@hbox
              \normalcolor
              \hb@xt@\textwidth {\@thehead}%
              \color@endbox
            }%                        %% 22 Feb 87
            \dp\@tempboxa \z@
            \box\@tempboxa
            \vskip \headsep
            \box\@outputbox
            \baselineskip \footskip
            \color@hbox
            \normalcolor
            \hb@xt@\textwidth{\@thefoot}%
            \color@endbox
          }%
        }%
        \ifpageframe
          \hskip\@theothermargin
          \rlap{\vrule \@height\z@ \@depth\@@@pageheight}%
        \fi
      }%
      \ifpageframe \vb@xt@\z@{\hrule \@width\@@@pagewidth\vss}\fi
      \hbox{\@@@cropmark bl\hskip\@@@pagewidth\@@@cropmark br}%
    }%
    \global \@colht \textheight
    \stepcounter{page}%
    \global\advance\@NextCount \@ne
    \let\firstmark\botmark
}

\endinput

% End of file pagefram.sty


==> IAU TeX Barcelona/upmath.sty.txt <==
%%
%% This is file `upmath.sty'
%%
%% Copyright (1996) Cambridge University Press
%%
%% by Mark A. Reed
%%
%% This package provides 'upright' math (lower-case Greek, A-Z, a-z,
%% punctuation, < >, \ell, \partial) from the AMS Euler fonts EURM/B.
%% When used internaly at CUP, this package substitutes the correct
%% Monotype Times MTMR/B math fonts.
%%
%% Requires the amsbsy.sty and amsgen.sty packages.
%%
%% Bugs (in the case of unchanged files) should be reported to
%% texline@cup.cam.ac.uk
%%
%% This software may only be used in the preparation of journal articles
%% or books or parts of books to be published by Cambridge University Press.
%% Any other use constitutes an infringement of copyright.
%%
%% This file is distributed in the hope that it will be useful,
%% but WITHOUT ANY WARRANTY; without even the implied warranty of
%% MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.
%%
\ProvidesPackage{upmath}[1996/10/20 v1.0 CUP LaTeX2e package]

\RequirePackage{amsbsy}[1995/01/20] % also includes amsgen.sty

% Macro for changing \mathversion's
\providecommand{\mathch}[2]{% Derived from AMSBSY.STY
  \begingroup
  \let\@nomath\@gobble \mathversion{#1}%
  \math@atom{#2}{%
  \mathchoice%
    {\hbox{$\m@th\displaystyle#2$}}%
    {\hbox{$\m@th\textstyle#2$}}%
    {\hbox{$\m@th\scriptstyle#2$}}%
    {\hbox{$\m@th\scriptscriptstyle#2$}}}%
  \endgroup}

\ifCUPmtlplainloaded \else
%
% The following is from Ueur.fd: changed encoding from U to OML.
% This allows to use eurm/b as (more or less) a math italic font.
%
\DeclareFontFamily{OML}{eur}{\skewchar\font'177}
\DeclareFontShape{OML}{eur}{m}{n}{
  <5> <6> <7> <8> <9> gen * eurm
  <10> <10.95> <12> <14.4> <17.28> <20.74> <24.88> eurm10
  }{}
\DeclareFontShape{OML}{eur}{b}{n}{
  <5> <6> <7> <8> <9> gen * eurb
  <10> <10.95> <12> <14.4> <17.28> <20.74> <24.88> eurb10
  }{}
%
\fi

\DeclareMathVersion{upright}
\DeclareMathVersion{boldupright}
\ifCUPmtlplainloaded
  \SetSymbolFont{letters}{upright}    {OML}{mtm}{m}{n}
  \SetSymbolFont{letters}{boldupright}{OML}{mtm}{b}{n}
\else
  \SetSymbolFont{letters}{upright}    {OML}{eur}{m}{n}
  \SetSymbolFont{letters}{boldupright}{OML}{eur}{b}{n}
\fi

\ifCUPmtlplainloaded
% we want mtr(bx)/mt(b)sy in \mathversion upright/boldupright
  \SetSymbolFont{operators}{upright}{OT1}{mtr}{m}{n}
  \SetSymbolFont{symbols}{upright}{OMS}{mtsy}{m}{n}
  \SetSymbolFont{operators}{boldupright}{OT1}{mtr}{bx}{n}
  \SetSymbolFont{symbols}{boldupright}{OMS}{mtsy}{b}{n}
\fi

\DeclareRobustCommand{\mathup}[1]{\mathch{upright}{#1}}
\DeclareRobustCommand{\mathbup}[1]{\mathch{boldupright}{#1}}

% lower-case Greek
\newcommand\ualpha{\mathup{\alpha}}
\newcommand\ubeta{\mathup{\beta}}
\newcommand\ugamma{\mathup{\gamma}}
\newcommand\udelta{\mathup{\delta}}
\newcommand\uepsilon{\mathup{\epsilon}}
\newcommand\uzeta{\mathup{\zeta}}
\newcommand\ueta{\mathup{\eta}}
\newcommand\utheta{\mathup{\theta}}
\newcommand\uiota{\mathup{\iota}}
\newcommand\ukappa{\mathup{\kappa}}
\newcommand\ulambda{\mathup{\lambda}}
\newcommand\umu{\mathup{\mu}}
\newcommand\unu{\mathup{\nu}}
\newcommand\uxi{\mathup{\xi}}
\newcommand\upi{\mathup{\pi}}
\newcommand\urho{\mathup{\rho}}
\newcommand\usigma{\mathup{\sigma}}
\newcommand\utau{\mathup{\tau}}
\newcommand\uupsilon{\mathup{\upsilon}}
\newcommand\uphi{\mathup{\phi}}
\newcommand\uchi{\mathup{\chi}}
\newcommand\upsi{\mathup{\psi}}
\newcommand\uomega{\mathup{\omega}}
\newcommand\uvarepsilon{\mathup{\varepsilon}}
\newcommand\uvartheta{\mathup{\vartheta}}
\newcommand\uvarpi{\mathup{\varpi}}
\ifCUPmtlplainloaded
  \newcommand\uvarrho{\mathup{\varrho}}
  \newcommand\uvarsigma{\mathup{\varsigma}}
\else
  \let\uvarrho\varrho % don't exist in eurm.
  \let\uvarsigma\varsigma
\fi
\newcommand\uvarphi{\mathup{\varphi}}

\newcommand\ubalpha{\mathbup{\alpha}}
\newcommand\ubbeta{\mathbup{\beta}}
\newcommand\ubgamma{\mathbup{\gamma}}
\newcommand\ubdelta{\mathbup{\delta}}
\newcommand\ubepsilon{\mathbup{\epsilon}}
\newcommand\ubzeta{\mathbup{\zeta}}
\newcommand\uboldeta{\mathbup{\eta}}
\newcommand\ubtheta{\mathbup{\theta}}
\newcommand\ubiota{\mathbup{\iota}}
\newcommand\ubkappa{\mathbup{\kappa}}
\newcommand\ublambda{\mathbup{\lambda}}
\newcommand\ubmu{\mathbup{\mu}}
\newcommand\ubnu{\mathbup{\nu}}
\newcommand\ubxi{\mathbup{\xi}}
\newcommand\ubpi{\mathbup{\pi}}
\newcommand\ubrho{\mathbup{\rho}}
\newcommand\ubsigma{\mathbup{\sigma}}
\newcommand\ubtau{\mathbup{\tau}}
\newcommand\ubupsilon{\mathbup{\upsilon}}
\newcommand\ubphi{\mathbup{\phi}}
\newcommand\ubchi{\mathbup{\chi}}
\newcommand\ubpsi{\mathbup{\psi}}
\newcommand\ubomega{\mathbup{\omega}}
\newcommand\ubvarepsilon{\mathbup{\varepsilon}}
\newcommand\ubvartheta{\mathbup{\vartheta}}
\newcommand\ubvarpi{\mathbup{\varpi}}
\ifCUPmtlplainloaded
  \newcommand\ubvarrho{\mathbup{\varrho}}
  \newcommand\ubvarsigma{\mathbup{\varsigma}}
\else
  \newcommand\ubvarrho{\boldsymbol{\varrho}} % don't exist in eurb.
  \newcommand\ubvarsigma{\boldsymbol{\varsigma}}
\fi
\newcommand\ubvarphi{\mathbup{\varphi}}

% A few other upright symbols
\newcommand\upartial {\mathup{\partial}}
\newcommand\ubpartial{\mathbup{\partial}}

\endinput

% End of file `upmath.sty'



==> Keywords.txt <==
The editors of ApJ, A&A, and MNRAS have adopted these headings for use 
in the indexes of the three journals. Revisions and updating are made 
annually by agreement among the editors. If you feel that the list lacks 
an important heading, or that other revisions are needed, please send 
an e-mail message to: apj@as.arizona.edu.  

GENERAL  
editorials, notices
errata, addenda
extraterrestrial intelligence
history and philosophy of astronomy
miscellaneous
obituaries, biographies
sociology of astronomy
standards  

PHYSICAL DATA AND PROCESSES  
acceleration of particles
accretion, accretion disks
astrobiology
astrochemistry
atomic data
atomic processes
black hole physics
conduction
convection
dense matter
diffusion
elementary particles
equation of state
gravitation
gravitational lensing
gravitational waves
hydrodynamics
instabilities
line: formation
line: identification
line: profiles
magnetic fields
(magnetohydrodynamics:) MHD
masers
molecular data
molecular processes
neutrinos
nuclear reactions, nucleosynthesis, abundances
plasmas
polarization
radiation mechanisms: general
radiation mechanisms: nonthermal
radiation mechanisms: thermal
radiative transfer
relativity
scattering
shock waves
stellar dynamics
turbulence
waves   

ASTRONOMICAL INSTRUMENTATION, METHODS AND TECHNIQUES  
atmospheric effects
balloons
celestial mechanics
space vehicles
instrumentation: adaptive optics
instrumentation: detectors
instrumentation: high angular resolution
instrumentation: interferometers
instrumentation: miscellaneous
instrumentation: photometers
instrumentation: polarimeters
instrumentation: spectrographs
methods: analytical
methods: data analysis
methods: laboratory
methods: miscellaneous
methods: n-body simulations
methods: numerical
methods: statistical
site testing
space vehicles: instruments
techniques: high angular resolution
techniques: image processing
techniques: interferometric
techniques: miscellaneous
techniques: photometric
techniques: polarimetric
techniques: radar astronomy
techniques: radial velocities
techniques: spectroscopic
telescopes   

ASTRONOMICAL DATA BASES  
astronomical data bases: miscellaneous
atlases
catalogs
surveys   

ASTROMETRY AND CELESTIAL MECHANICS  
 astrometry
eclipses
ephemerides
occultations
reference systems
time   

THE SUN  
Sun: abundances
Sun: activity
Sun: atmospheric motions
Sun: atmosphere
Sun: chromosphere
Sun: corona
Sun: coronal mass ejections (CMEs)
Sun: evolution
Sun: faculae, plages
Sun: filaments
Sun: flares
Sun: fundamental parameters
Sun: general
Sun: granulation
Sun: helioseismology
Sun: infrared
Sun: interior
Sun: magnetic fields
Sun: oscillations
Sun: particle emission
Sun: photosphere
Sun: prominences
Sun: radio radiation
Sun: rotation
(Sun:) solar-terrestrial relations
(Sun:) solar wind
(Sun:) sunspots
Sun: transition region
Sun: UV radiation
Sun: X-rays, gamma rays   

SOLAR SYSTEM  
comets: general
comets: individual (..., ...)
Earth
interplanetary medium
Kuiper Belt
meteors, meteoroids
minor planets, asteroids
Moon
Oort Cloud
planets: rings
planets and satellites: formation
planets and satellites: general
planets and satellites: individual (alphabetic order)
solar system: formation
solar system: general   

STARS  
stars: abundances
stars: activity
stars: AGB and post-AGB
stars: atmospheres
(stars:) binaries (including multiple): close
(stars:) binaries: eclipsing
(stars:) binaries: general
(stars:) binaries: symbiotic
(stars:) binaries: spectroscopic
(stars:) binaries: visual
(stars:) blue stragglers
stars: carbon
stars: chemically peculiar
stars: chromospheres
(stars:) circumstellar matter
stars: coronae
stars: distances
stars: dwarf novae
stars: early-type
stars: emission-line, Be
stars: evolution
stars: flare
stars: formation
stars: fundamental parameters (classification, colors, luminosities, masses, radii, temperatures, etc.)
stars: general
(stars:) Hertzsprung-Russell diagram
stars: horizontal-branch
stars: imaging
stars: individual (..., ...)
stars: interiors
stars: kinematics
stars: late-type
stars: low-mass, brown dwarfs
stars: luminosity function, mass function
stars: magnetic fields
stars: mass loss
stars: neutron
(stars:) novae, cataclysmic variables
stars: oscillations (including pulsations)
(stars:) planetary systems
(stars:) planetary systems: formation
(stars:) planetary systems: protoplanetary disks
stars: Population II
stars: pre--main-sequence
(stars:) pulsars: general
(stars:) pulsars: individual (..., ...)
stars: rotation
stars: spots
stars: statistics
(stars:) subdwarfs
(stars:) supergiants
(stars:) supernovae: general
(stars:) supernovae: individual (..., ...)
stars: winds, outflows
(stars: variables:) Cepheids
(stars: variables:) delta Scuti
stars: variables: other
(stars:) white dwarfs
stars: Wolf-Rayet   

INTERSTELLAR MEDIUM (ISM), NEBULAE  
ISM: abundances
ISM: atoms
ISM: bubbles
ISM: clouds
(ISM:) cosmic rays
(ISM:) dust, extinction
ISM: evolution
ISM: general
ISM: globules
ISM: Herbig-Haro objects
(ISM:) HII regions
ISM: individual (..., ...) (except planetary nebulae)
ISM: jets and outflows
ISM: kinematics and dynamics
ISM: lines and bands
ISM: magnetic fields
ISM: molecules
(ISM:) planetary nebulae: general
(ISM:) planetary nebulae: individual (..., ...)
(ISM:) reflection nebulae
ISM: structure
(ISM:) supernova remnants   

THE GALAXY  
Galaxy: abundances
Galaxy: bulge
Galaxy: center
Galaxy: disk
Galaxy: evolution
Galaxy: formation
Galaxy: fundamental parameters
Galaxy: general
(Galaxy:) globular clusters: general
(Galaxy:) globular clusters: individual (..., ...)
Galaxy: halo
Galaxy: kinematics and dynamics
Galaxy: nucleus
(Galaxy:) open clusters and associations: general
(Galaxy:) open clusters and associations: individual (..., ...)
(Galaxy:) solar neighborhood
Galaxy: stellar content
Galaxy: structure   

GALAXIES  
galaxies: abundances
galaxies: active
(galaxies:) BL Lacertae objects: general
(galaxies:) BL Lacertae objects: individual (..., ...)
galaxies: bulges
galaxies: clusters: general
galaxies: clusters: individual (..., ...)
galaxies: star clusters
(galaxies:) cooling flows
galaxies: distances and redshifts
galaxies: dwarf
galaxies: elliptical and lenticular, cD
galaxies: evolution
galaxies: formation
galaxies: fundamental parameters (classification, colors, luminosities, masses, radii, etc.)
galaxies: general
galaxies: halos
galaxies: high-redshift
galaxies: individual (..., ...)
galaxies: interactions
(galaxies:) intergalactic medium
galaxies: ISM
galaxies: irregular
galaxies: jets
galaxies: kinematics and dynamics
(galaxies:) Local Group
galaxies: luminosity function, mass function
(galaxies:) Magellanic Clouds
galaxies: magnetic fields
galaxies: nuclei
galaxies: peculiar
galaxies: photometry
(galaxies:) quasars: absorption lines
(galaxies:) quasars: emission lines
(galaxies:) quasars: general
(galaxies:) quasars: individual (..., ...)
galaxies: Seyfert
galaxies: spiral
galaxies: starburst
galaxies: star clusters
galaxies: statistics
galaxies: stellar content
galaxies: structure   

COSMOLOGY  
(cosmology:) cosmic microwave background
(cosmology:) cosmological parameters
cosmology: miscellaneous
cosmology: observations
cosmology: theory
(cosmology:) dark matter
(cosmology:) diffuse radiation
(cosmology:) distance scale
(cosmology:) early universe
(cosmology:) large-scale structure of universe   

SOURCES AS A FUNCTION OF WAVELENGTH  
gamma rays: bursts
gamma rays: observations
gamma rays: theory
infrared: galaxies
infrared: general
infrared: ISM
infrared: solar system
infrared: stars
radio continuum: galaxies
radio continuum: general
radio continuum: ISM
radio continuum: solar system
radio continuum: stars
radio lines: galaxies
radio lines: general
radio lines: ISM
radio lines: solar system
radio lines: stars
submillimeter
ultraviolet: galaxies
ultraviolet: general
ultraviolet: ISM
ultraviolet: solar system
ultraviolet: stars
X-rays: binaries
X-rays: bursts
X-rays: diffuse background
X-rays: galaxies
X-rays: galaxies: clusters
X-rays: general
X-rays: individual (..., ...)
X-rays: ISM
X-rays: stars   


==> pagefram.sty.txt <==
%%
%%  pageframe.sty for LaTeX 2e by Mark Reed
%%
%%  Generated from pageframe.sty by Cameron Smith
%%  18 Sept 1990, 16 Oct 1990, 21 Nov 1990, 14 Nov 1991
%%  v0.1 -- First release. 18.4.97, M. Reed
%%  v0.2 -- Added \killcropmarks and \nextpagestyle. Updated output
%%          routine for use with LaTeX 2e <1997/12/01>. 23.4.98, M. Reed
%%
%%  By default, draws a frame around the text area to represent
%%  the edge of the paper -- useful when pages for a book of size
%%  7x9 inches (for example) is being proofed on 8 1/2 x 11 inch
%%  paper.  If \pageframefalse is executed, the part of the frame
%%  beside the text is removed, leaving only the corner marks
%%  to use for checking registration and for cropping.
%%  The full frame can be restored by executing \pageframetrue.
%%
%%  This shows the results of
%%
%%       \pageframetrue  and   \pageframefalse
%%
%%        _|__________|_       _|          |_
%%         |          |
%%         |          |
%%         |          |
%%         |          |
%%         |          |
%%         |          |
%%        _|__________|_       _            _
%%         |          |         |          |
%%
%%
%%  This style option also prints (outside the page area) a timestamp,
%%  a job ID, and the page number and a sequence number on each page.
%%  The sequence number advances throughout the document, so even if
%%  there is a page (i) and several pages 1, only the first page
%%  will have sequence number 1.
%%
%%  An oversight in the original version sometimes caused the tag line
%%  to be printed in an unusual font (if that was the last-used font
%%  on the preceding page).  The current version explicitly sets the
%%  font for the tag line so that this won't happen.  The default is
%%  to use cmr10, since it's highly unlikely that there are any TeX
%%  sites that don't have this font available, but the \pffont macro
%%  is provided in case another font is desired.
%%
%%  Two more features have been added: an "inner skeleton", consisting
%%  of rules that demarcate the header, footer, and text area, and a
%%  "text grid" that can be placed inside the text area.  Use
%%  "\innerskeltrue" or "\innerskelfalse" to control the skeleton
%%  and "\textgridtrue" or "\textgridfalse" to control the text grid.
%%  Use (for example) "\gridsize{10pt}{12pt}" to make a grid whose
%%  squares have width 10pt and height 12pt.
%%
%%  To use this style option, include pageframe as an optional argument
%%  in the \documentstyle command, e.g.
%%
%%                 \documentstyle[pageframe]{book}
%%
%%  Also you must tell LaTeX the height of the paper you are using
%%  (it can deduce the width for itself).  You do this by including
%%  a declaration such as
%%                         \paperheight{9in}
%%
%%  in the preamble of your document.  This *must* appear before
%%  the first page of output, because the new output routine
%%  uses this value.  (If you forget to specify it, then two
%%  things will happen: the vertical rules at the sides of the
%%  text will disappear, because LaTeX thinks they have height 0pt,
%%  and the rule that represents the bottom of the paper will be
%%  flush against the bottom of the footer.)
%%
%%  Since this style file modifies (a part of) LaTeX's output routine,
%%  it is exceedingly unlikely to be compatible with any other style
%%  option that also modifies the output routine.
%%
%%  Please direct comments and bug reports by electronic mail
%%  to texline@cup.cam.ac.uk
%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\NeedsTeXFormat{LaTeX2e}[1997/12/01]
\ProvidesPackage{pagefram}[1998/04/23 v0.2 CUP LaTeX 2e package]

\def\vb@xt@{\vbox to}
\let\@themargin=\oddsidemargin

%%
%% This is the timestamp
%%
\@tempcnta\time\@tempcntb\@tempcnta
\divide\@tempcntb by 60\multiply\@tempcntb by 60\advance\@tempcnta-\@tempcntb
\divide\@tempcntb by 60
\edef\@@@timestamp{\vrule \@height.4in \@depth.3in \@width\z@
	   \hskip.5in\today\space\space
	   \ifnum\@tempcntb<10 0\fi
	   \number\@tempcntb:\ifnum\@tempcnta<10 0\fi\number\@tempcnta
	   \space\space\space\space\space\space\jobname
	   \space\space\space\space\space\space
}

%%
%%  \pffont lets us specify the font to use for the tag line
%%  By default we use whatever font is current when this file is
%%  being loaded.  This will normally be cmr10; in any case we're
%%  selecting a font which is (a) certainly available on the system
%%  were running on and (b) probably suitable for this purpose
%%  (normal-sized roman text).
%%
\def\pffont#1{\global\font\@@@pffont=#1\relax}
\def\@@@pffont{\global\let\@@@pffont}
\expandafter\@@@pffont\the\font

\newcount\@@@sheetcount

%%
%% This is the code that makes the "inner skeleton".
%%
\newif\ifinnerskel
\newif\iftextgrid
\textgridtrue
\newdimen\@@@gridwd\newdimen\@@@gridht
\def\gridsize#1#2{\global\@@@gridwd#1\global\@@@gridht#2}
\@@@gridwd 10\p@ \@@@gridht 10\p@

\def\@@@innerskel{\vb@xt@\z@{%
\vskip \topmargin
\vb@xt@\z@{\vss\hrule \@width\textwidth}%
\vskip \headheight
\vb@xt@\z@{\vss\hrule \@width\textwidth}%
\vskip \headsep
\vb@xt@\z@{\vss\hrule \@width\textwidth}%
\iftextgrid
\vb@xt@\z@{\vb@xt@ \textheight{%
\leaders\vb@xt@ \@@@gridht{\vss\hrule \@width\textwidth}\vfil
}\vss}%
\fi
\hb@xt@ \textwidth{\llap{\vrule \@height\textheight}%
\iftextgrid\leaders\hb@xt@\@@@gridwd{\hfil\vrule \@height\textheight}\fi\hfil
\vrule \@height\textheight}%
\vb@xt@\z@{\vss\hrule \@width\textwidth}%
\vskip \footskip
\vb@xt@\z@{\vss\hrule \@width\textwidth}%
\vskip -\footheight
\vb@xt@\z@{\vss\hrule \@width\textwidth}%
\vss
}}

%%
%%  The paper width can be deduced from the text width and margins,
%%  but the paper height must be specified.
%%
\newdimen\@@@pageheight
\def\paperheight#1{\global\@@@pageheight#1}
\newdimen\@@@pagewidth

%%
%%  The part of the output routine that puts the frame on the
%%  page to represent the edge of the paper is surrounded by
%%  \ifpageframe...\fi so that it can be suppressed.
%%
\newif\ifpageframe
\pageframetrue

%%
%%  \@@@cropmark should be followed by two letters, the first of which
%%  is t or b (for top or bottom) and the second l or r (left or right).
%%  It makes a box of height, width, and depth 0pt, but with a
%%  crop mark extending above or below and left or right of the base point.
%%
%%  The arms of the crop mark do not quite meet, but are positioned
%%  so that if they were extended to meet, the meeting point would be
%%  the corner of the paper.  This is to allow a little leeway for
%%  positioning and cutting the paper.
%%
\def\@@@cropmark#1#2{%
\csname#2lap\endcsname{%
\vb@xt@\z@{%
\if#1t\vss\else
\hb@xt@ .5in{\if#2r\hfil\fi
\vrule \@width.45in \@height.4\p@ \@depth\z@\if#2l\hfil\fi}%
\vglue.05in\fi%
\hb@xt@ .5in{\if#2l\hfil\fi\vrule \@height.45in \@depth\z@\if#2r\hfil\fi}%
\if#1b\vss\else
\vglue.05in%
\hb@xt@ .5in{\if#2r\hfil\fi
\vrule \@width.45in \@height.4\p@ \@depth\z@\if#2l\hfil\fi}%
\fi%
}}%
}

\newcommand\killcropmarks{\global\let\@@@cropmark\@gobbletwo}

\let\@theothermargin\@themargin

\newif\ifnoinfo  \noinfotrue % turns of timestamp etc. at top of page

\newif\if@NextPageStyle
\newcount\@NextCount
\newcount\@NextLimit

\newcommand\nextpagestyle{\@ifnextchar[{\@xnextpstyle}{\@xnextpstyle[0]}}
\def\@xnextpstyle[#1]#2{%
  \global\@NextCount=\z@
  \ifnum#1=\z@
    \global\@NextLimit=\tw@
    \global\@NextPageStyletrue
    \gdef\@NextStyle{#2}%
  \else
    \ifnum#1<\tw@
      \errmessage{The [n] argument in the \string\nextpagestyle
                  \space command must be >1.^^J
                  \space The command has been ignored}%
    \else
      \global\@NextLimit=#1\relax
      \global\advance\@NextLimit \@ne
      \global\@NextPageStyletrue
      \gdef\@NextStyle{#2}%
    \fi
  \fi
}

% Adapted from LATEX.LTX [1997/12/01]

\ifx\normalsfcodes\undefined \let\normalsfcodes\relax\fi

\def\@outputpage{%
  \begingroup           % the \endgroup is put in by \aftergroup
    \let \protect \noexpand
    \@resetactivechars
    \@parboxrestore
    \global\advance\@@@sheetcount \@ne
    \shipout \vbox{%
      \set@typeset@protect
      \aftergroup \endgroup
      \aftergroup \set@typeset@protect
                                % correct? or just restore by ending
                                % the group?
      \if@specialpage
        \global\@specialpagefalse\@nameuse{ps@\@specialstyle}%
      \fi
      \if@NextPageStyle
        \ifnum\@NextCount>\z@
          \ifnum\@NextCount<\@NextLimit
            \@nameuse{ps@\@NextStyle}%
          \else
            \global\@NextPageStylefalse
          \fi
        \fi
      \fi
      \if@twoside
        \ifodd\count\z@ \let\@thehead\@oddhead \let\@thefoot\@oddfoot
          \let\@themargin\oddsidemargin
          \let\@theothermargin\evensidemargin
        \else \let\@thehead\@evenhead
          \let\@thefoot\@evenfoot \let\@themargin\evensidemargin
          \let\@theothermargin\oddsidemargin
        \fi
      \fi
      \reset@font
      \normalsize
      \normalsfcodes
      \let\label\@gobble
      \let\index\@gobble
      \let\glossary\@gobble
      \baselineskip\z@skip \lineskip\z@skip \lineskiplimit\z@
      \@begindvi
      \vb@xt@\z@{\vss
        \hbox{\ifnoinfo \else
          \@@@pffont\@@@timestamp Sheet number \number\@@@sheetcount
          \space\space Page number \thepage\fi}%
        \hrule \@height\z@ \@depth\z@
      }%
      \@@@pagewidth\@themargin \advance\@@@pagewidth\textwidth
      \advance\@@@pagewidth\@theothermargin
      \hbox{\@@@cropmark tl\hskip\@@@pagewidth\@@@cropmark tr}%
      \ifpageframe \vb@xt@\z@{\vss\hrule \@width\@@@pagewidth}\fi
      \hbox{%
        \ifpageframe
          \llap{\vrule \@height\z@ \@depth\@@@pageheight}%
        \else
          \vrule \@height\z@ \@depth\@@@pageheight \@width\z@
        \fi
        \hskip\@themargin
        \vtop{%
          \ifinnerskel\@@@innerskel\fi
          \vskip \topmargin
%%%          \moveright\@themargin
          \vbox {%
            \setbox\@tempboxa \vbox to\headheight{%
              \vfil
              \color@hbox
              \normalcolor
              \hb@xt@\textwidth {\@thehead}%
              \color@endbox
            }%                        %% 22 Feb 87
            \dp\@tempboxa \z@
            \box\@tempboxa
            \vskip \headsep
            \box\@outputbox
            \baselineskip \footskip
            \color@hbox
            \normalcolor
            \hb@xt@\textwidth{\@thefoot}%
            \color@endbox
          }%
        }%
        \ifpageframe
          \hskip\@theothermargin
          \rlap{\vrule \@height\z@ \@depth\@@@pageheight}%
        \fi
      }%
      \ifpageframe \vb@xt@\z@{\hrule \@width\@@@pagewidth\vss}\fi
      \hbox{\@@@cropmark bl\hskip\@@@pagewidth\@@@cropmark br}%
    }%
    \global \@colht \textheight
    \stepcounter{page}%
    \global\advance\@NextCount \@ne
    \let\firstmark\botmark
}

\endinput

% End of file pagefram.sty


==> upmath.sty.txt <==
%%
%% This is file `upmath.sty'
%%
%% Copyright (1996) Cambridge University Press
%%
%% by Mark A. Reed
%%
%% This package provides 'upright' math (lower-case Greek, A-Z, a-z,
%% punctuation, < >, \ell, \partial) from the AMS Euler fonts EURM/B.
%% When used internaly at CUP, this package substitutes the correct
%% Monotype Times MTMR/B math fonts.
%%
%% Requires the amsbsy.sty and amsgen.sty packages.
%%
%% Bugs (in the case of unchanged files) should be reported to
%% texline@cup.cam.ac.uk
%%
%% This software may only be used in the preparation of journal articles
%% or books or parts of books to be published by Cambridge University Press.
%% Any other use constitutes an infringement of copyright.
%%
%% This file is distributed in the hope that it will be useful,
%% but WITHOUT ANY WARRANTY; without even the implied warranty of
%% MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.
%%
\ProvidesPackage{upmath}[1996/10/20 v1.0 CUP LaTeX2e package]

\RequirePackage{amsbsy}[1995/01/20] % also includes amsgen.sty

% Macro for changing \mathversion's
\providecommand{\mathch}[2]{% Derived from AMSBSY.STY
  \begingroup
  \let\@nomath\@gobble \mathversion{#1}%
  \math@atom{#2}{%
  \mathchoice%
    {\hbox{$\m@th\displaystyle#2$}}%
    {\hbox{$\m@th\textstyle#2$}}%
    {\hbox{$\m@th\scriptstyle#2$}}%
    {\hbox{$\m@th\scriptscriptstyle#2$}}}%
  \endgroup}

\ifCUPmtlplainloaded \else
%
% The following is from Ueur.fd: changed encoding from U to OML.
% This allows to use eurm/b as (more or less) a math italic font.
%
\DeclareFontFamily{OML}{eur}{\skewchar\font'177}
\DeclareFontShape{OML}{eur}{m}{n}{
  <5> <6> <7> <8> <9> gen * eurm
  <10> <10.95> <12> <14.4> <17.28> <20.74> <24.88> eurm10
  }{}
\DeclareFontShape{OML}{eur}{b}{n}{
  <5> <6> <7> <8> <9> gen * eurb
  <10> <10.95> <12> <14.4> <17.28> <20.74> <24.88> eurb10
  }{}
%
\fi

\DeclareMathVersion{upright}
\DeclareMathVersion{boldupright}
\ifCUPmtlplainloaded
  \SetSymbolFont{letters}{upright}    {OML}{mtm}{m}{n}
  \SetSymbolFont{letters}{boldupright}{OML}{mtm}{b}{n}
\else
  \SetSymbolFont{letters}{upright}    {OML}{eur}{m}{n}
  \SetSymbolFont{letters}{boldupright}{OML}{eur}{b}{n}
\fi

\ifCUPmtlplainloaded
% we want mtr(bx)/mt(b)sy in \mathversion upright/boldupright
  \SetSymbolFont{operators}{upright}{OT1}{mtr}{m}{n}
  \SetSymbolFont{symbols}{upright}{OMS}{mtsy}{m}{n}
  \SetSymbolFont{operators}{boldupright}{OT1}{mtr}{bx}{n}
  \SetSymbolFont{symbols}{boldupright}{OMS}{mtsy}{b}{n}
\fi

\DeclareRobustCommand{\mathup}[1]{\mathch{upright}{#1}}
\DeclareRobustCommand{\mathbup}[1]{\mathch{boldupright}{#1}}

% lower-case Greek
\newcommand\ualpha{\mathup{\alpha}}
\newcommand\ubeta{\mathup{\beta}}
\newcommand\ugamma{\mathup{\gamma}}
\newcommand\udelta{\mathup{\delta}}
\newcommand\uepsilon{\mathup{\epsilon}}
\newcommand\uzeta{\mathup{\zeta}}
\newcommand\ueta{\mathup{\eta}}
\newcommand\utheta{\mathup{\theta}}
\newcommand\uiota{\mathup{\iota}}
\newcommand\ukappa{\mathup{\kappa}}
\newcommand\ulambda{\mathup{\lambda}}
\newcommand\umu{\mathup{\mu}}
\newcommand\unu{\mathup{\nu}}
\newcommand\uxi{\mathup{\xi}}
\newcommand\upi{\mathup{\pi}}
\newcommand\urho{\mathup{\rho}}
\newcommand\usigma{\mathup{\sigma}}
\newcommand\utau{\mathup{\tau}}
\newcommand\uupsilon{\mathup{\upsilon}}
\newcommand\uphi{\mathup{\phi}}
\newcommand\uchi{\mathup{\chi}}
\newcommand\upsi{\mathup{\psi}}
\newcommand\uomega{\mathup{\omega}}
\newcommand\uvarepsilon{\mathup{\varepsilon}}
\newcommand\uvartheta{\mathup{\vartheta}}
\newcommand\uvarpi{\mathup{\varpi}}
\ifCUPmtlplainloaded
  \newcommand\uvarrho{\mathup{\varrho}}
  \newcommand\uvarsigma{\mathup{\varsigma}}
\else
  \let\uvarrho\varrho % don't exist in eurm.
  \let\uvarsigma\varsigma
\fi
\newcommand\uvarphi{\mathup{\varphi}}

\newcommand\ubalpha{\mathbup{\alpha}}
\newcommand\ubbeta{\mathbup{\beta}}
\newcommand\ubgamma{\mathbup{\gamma}}
\newcommand\ubdelta{\mathbup{\delta}}
\newcommand\ubepsilon{\mathbup{\epsilon}}
\newcommand\ubzeta{\mathbup{\zeta}}
\newcommand\uboldeta{\mathbup{\eta}}
\newcommand\ubtheta{\mathbup{\theta}}
\newcommand\ubiota{\mathbup{\iota}}
\newcommand\ubkappa{\mathbup{\kappa}}
\newcommand\ublambda{\mathbup{\lambda}}
\newcommand\ubmu{\mathbup{\mu}}
\newcommand\ubnu{\mathbup{\nu}}
\newcommand\ubxi{\mathbup{\xi}}
\newcommand\ubpi{\mathbup{\pi}}
\newcommand\ubrho{\mathbup{\rho}}
\newcommand\ubsigma{\mathbup{\sigma}}
\newcommand\ubtau{\mathbup{\tau}}
\newcommand\ubupsilon{\mathbup{\upsilon}}
\newcommand\ubphi{\mathbup{\phi}}
\newcommand\ubchi{\mathbup{\chi}}
\newcommand\ubpsi{\mathbup{\psi}}
\newcommand\ubomega{\mathbup{\omega}}
\newcommand\ubvarepsilon{\mathbup{\varepsilon}}
\newcommand\ubvartheta{\mathbup{\vartheta}}
\newcommand\ubvarpi{\mathbup{\varpi}}
\ifCUPmtlplainloaded
  \newcommand\ubvarrho{\mathbup{\varrho}}
  \newcommand\ubvarsigma{\mathbup{\varsigma}}
\else
  \newcommand\ubvarrho{\boldsymbol{\varrho}} % don't exist in eurb.
  \newcommand\ubvarsigma{\boldsymbol{\varsigma}}
\fi
\newcommand\ubvarphi{\mathbup{\varphi}}

% A few other upright symbols
\newcommand\upartial {\mathup{\partial}}
\newcommand\ubpartial{\mathbup{\partial}}

\endinput

% End of file `upmath.sty'


